Precise Measurement of Neutrino and Anti-neutrino Differential Cross Sections

The NuTeV experiment at Fermilab has obtained a unique high statistics sample of neutrino and anti-neutrino interactions using its high-energy sign-selected beam. We present a measurement of the differential cross section for charged-current neutrino and anti-neutrino scattering from iron. Structure functions, F_2(x,Q^2) and xF_3(x,Q^2), are determined by fitting the inelasticity, y, dependence of the cross sections. This measurement has significantly improved systematic precision as a consequence of more precise understanding of hadron and muon energy scales.

==> nutevpack/NuVec.dat <==
 1423
  20306  1.553099990  0.068370998 -0.039249957 -0.005400002 -0.014599979  0.007040108 -0.003900051  0.019749999
  20307  1.340199947  0.062582999 -0.013599992  0.001150012 -0.005199969  0.010358501 -0.016000032  0.017750025
  20308  1.371999979  0.081329003 -0.023949981 -0.024699986  0.000199974  0.031959489  0.000499964  0.007749975
  20406  1.708699942  0.065234996 -0.020650029 -0.009849966 -0.005900025  0.039768409  0.018699884 -0.009599984
  20407  1.646100044  0.066143997 -0.013000011  0.003699958 -0.000649989  0.022720072  0.012199998 -0.002949953
  20408  1.407099962  0.077967003 -0.011750042 -0.005249977  0.012250006  0.022036688 -0.037400007  0.016449988
  20506  1.758000016  0.062688001  0.016550004 -0.026899993  0.006799996  0.027118944 -0.054499984  0.023450017
  20507  1.761399984  0.065254003 -0.025699973  0.007200003  0.006900012  0.015272936 -0.000900030 -0.003899992
  20508  1.525900006  0.079290003 -0.009450018  0.005849957 -0.011049986  0.023054564 -0.044000030 -0.015100002
  20606  1.583299994  0.062599003 -0.022849977  0.002049983 -0.007849991  0.006378851 -0.025900006 -0.013650000
  20607  1.519099951  0.064698003 -0.012750030 -0.011799991  0.005649984  0.008167779 -0.003400087  0.010499954
  20608  1.641000032  0.089539997 -0.013849974 -0.021799982 -0.007550001  0.045353889  0.065200090  0.016099989
  20706  1.551599979  0.065903999 -0.021449983  0.005999982  0.005500019  0.034623772  0.031599998 -0.005050004
  20707  1.416700006  0.066822000  0.014249980 -0.015699983 -0.004450023  0.006809007 -0.025699973  0.002049983
  20708  1.491400003  0.093066998  0.000400007 -0.010450006 -0.022099972  0.020291943  0.022099972 -0.026349962
  20806  1.242300034  0.061790001  0.022650003  0.013400018  0.014450014  0.048149940 -0.077600002 -0.032500029
  20807  1.411999941  0.072250001  0.006549954  0.023500025  0.011349976  0.014411475  0.023899913  0.015399992
  20808  1.182899952  0.089109004 -0.022199988  0.006550014 -0.004649997  0.024465587 -0.076300025 -0.010800004
  20906  1.015599966  0.042849001  0.010249972 -0.012950003 -0.014810026  0.011218357  0.011699915  0.008499980
  20907  1.020599961  0.048239999  0.022800028 -0.000200033 -0.003650010  0.004948174  0.009899974  0.000299990
  21006  0.616219997  0.036180001  0.012715012 -0.005155027 -0.003529996  0.003002021 -0.006210029  0.005410016
  21007  0.632780015  0.046140000  0.036484987 -0.001740009 -0.006390005  0.006740939 -0.001209974 -0.010064989
  21106  0.445289999  0.033604998  0.016405001  0.002204999 -0.004559994  0.013374986  0.023530006  0.005590007
  21206  0.127509996  0.019723000  0.007280000 -0.005725004 -0.000475004  0.000502119  0.003739998  0.002275005
  30306  1.525300026  0.055424999 -0.001650035  0.009700000 -0.007000029  0.003684108  0.013400078  0.011699975
  30307  1.553300023  0.057856999 -0.036400020  0.009600043  0.005349994  0.020231934  0.009000063 -0.008449972
  30308  1.373299956  0.055351999 -0.029000044  0.023699999 -0.007150054  0.015749656 -0.040300012 -0.005250037
  30309  1.282400012  0.070951998 -0.024100006 -0.003650010 -0.004500031  0.030846203 -0.028599977  0.007449985
  30405  1.721500039  0.059804000 -0.009799957 -0.006900012  0.002950013  0.007803140 -0.001199961 -0.011049986
  30406  1.658800006  0.052997999 -0.038200021  0.000649989 -0.003899992  0.012332913 -0.019000053  0.012299955
  30407  1.758000016  0.056612000 -0.004350007 -0.012950003  0.008149981  0.028892368  0.007900000 -0.004550040
  30408  1.686100006  0.057844002 -0.003499985 -0.021100044  0.000899971  0.004128245  0.017099977  0.006049991
  30409  1.625399947  0.074946001 -0.040400028  0.003449976  0.008400023  0.066813909  0.081699967 -0.023800015
  30505  1.809200048  0.056894001 -0.017549992 -0.000049949  0.006199956  0.019567193  0.005300045 -0.017450035
  30506  1.764999986  0.051293001 -0.011300027 -0.020600021 -0.000250041  0.027621185 -0.062399983  0.009500027
  30507  1.676200032  0.051846001  0.005050004  0.006049991  0.009900033  0.012443621 -0.007900000  0.002250016
  30508  1.761100054  0.056800999 -0.021100044  0.026199996  0.003600001  0.027803984  0.030000091  0.009600043
  30509  1.425699949  0.067776002 -0.060600042 -0.032049954 -0.004799962  0.033483468 -0.044499993 -0.000549972
  30605  1.700799942  0.057401001 -0.003100038 -0.011100054  0.001450002  0.012254097 -0.022000074  0.011300027
  30606  1.684599996  0.052398998 -0.014600039  0.004800022 -0.005299985  0.005185532 -0.018100023 -0.008149981
  30607  1.644799948  0.054726999 -0.009949982 -0.012399971 -0.018700004  0.010733691  0.002599955  0.011800051
  30608  1.626199961  0.059211999  0.025950015  0.019500017 -0.001049995  0.011732364  0.025699973  0.001500010
  30609  1.430400014  0.075264998  0.017700016 -0.020200014 -0.008450031  0.006157309 -0.031999946 -0.002200007
  30705  1.505699992  0.056340002 -0.005799949  0.008149981  0.010549963  0.007915814  0.000499964  0.020799994
  30706  1.544100046  0.052854002  0.007600009 -0.011099994 -0.008899987  0.008139428 -0.004599929 -0.006600022
  30707  1.582100034  0.057234000  0.007999957  0.025849998 -0.004599988  0.018386476 -0.002499938 -0.011950016
  30708  1.489699960  0.061025001  0.037199974  0.008899987  0.000699997  0.014661690 -0.057200074  0.006299973
  30709  1.482499957  0.086411998 -0.024749994  0.004849970  0.000750005  0.027417911  0.040699959  0.000450015
  30805  1.394299984  0.056184001  0.007749975 -0.002900004  0.005450010  0.044023871  0.029500008 -0.029299974
  30806  1.368700027  0.052269001  0.000300050  0.000100017 -0.023899972  0.014556070  0.040099978 -0.001100004
  30807  1.328799963  0.055836000  0.003849983 -0.026549995 -0.006650031  0.003276102  0.015999913 -0.014550030
  30808  1.285300016  0.062766999 -0.010049999  0.005449951  0.000100017  0.014328431  0.032099962  0.015900016
  30905  1.065000057  0.036302000  0.009050012 -0.008650005  0.004549980  0.002581198 -0.005199909 -0.002299964
  30906  1.032299995  0.034359001  0.015964985 -0.001850009  0.002749979  0.011649886  0.004799962 -0.000800014
  30907  1.036299944  0.038789000  0.012950003 -0.012149990  0.004299998  0.003500391 -0.007000089 -0.007849991
  30908  0.982429981  0.045182999 -0.011654973  0.011430025 -0.008249998  0.015694294  0.014229953  0.017805010
  31005  0.683669984  0.030239001  0.025055021 -0.011779994 -0.001385003  0.002113953 -0.011240005  0.006220013
  31006  0.618080020  0.028573999  0.000360012 -0.005790025 -0.006349981  0.001961539 -0.004689991 -0.009540021
  31007  0.616129994  0.033691000  0.020484984 -0.009764999 -0.003814995  0.001435151  0.005620003  0.000815004
  31105  0.384829998  0.023789000  0.006350011 -0.014014989 -0.001764998  0.001550804  0.005939990 -0.007634997
  31106  0.391079992  0.024276000  0.014589995 -0.009010002 -0.002035007  0.001719916 -0.008990020  0.003670007
  31107  0.388229996  0.031553000  0.016095012  0.004089996  0.000450000  0.014567200  0.028690010 -0.000479996
  31205  0.225539997  0.018168001  0.011709996  0.004310004  0.001424998  0.002897948 -0.004140005  0.003069997
  31206  0.183359995  0.017407000  0.010685004 -0.001770005  0.002365001  0.000752134  0.004569992  0.004600003
  31305  0.072540000  0.009392100  0.001917999  0.000866003 -0.001111999  0.001782856  0.002139002  0.001288999
  31306  0.065518998  0.010067000  0.006296501 -0.000922002  0.000103001  0.002716573 -0.005305000 -0.000197500
  40209  1.010699987  0.045880999 -0.014430016  0.006399989 -0.001070023  0.019205051  0.017910004  0.008249998
  40210  0.866410017  0.084466003  0.393959999  0.014059991 -0.002480000  0.009180858  0.014230013 -0.001500010
  40305  1.605499983  0.051860999 -0.015699983 -0.001150012  0.009550035  0.005162335 -0.024500012  0.001699984
  40306  1.566100001  0.051750001 -0.033300042  0.004400015 -0.004249990  0.004865449 -0.036100030 -0.007600009
  40307  1.611999989  0.054014001 -0.012899995 -0.000199974 -0.005750000  0.007074133 -0.014099956 -0.012499988
  40308  1.684599996  0.055854999 -0.030799985 -0.005900025 -0.004050016  0.033060540  0.013200045 -0.006650031
  40309  1.439399958  0.053709999 -0.005550027  0.000750005  0.006749988  0.002202255 -0.041700006  0.007850051
  40405  1.900799990  0.051247001 -0.021049976 -0.013149977 -0.001700044  0.005646267  0.010900021 -0.004000008
  40406  1.824800014  0.050896998 -0.010349989  0.008549988 -0.005650043  0.002170835 -0.012400031  0.001800001
  40407  1.787400007  0.051382001 -0.018150032 -0.011250019 -0.004250050  0.011395125  0.002500057  0.003549993
  40408  1.778800011  0.052551001 -0.030349970  0.003650010  0.012199998  0.019314470 -0.044000030 -0.012250006
  40409  1.673200011  0.054253001 -0.032199979 -0.009350002  0.010349989  0.040347163 -0.069399953  0.018099964
  40505  1.773800015  0.045357000  0.015100002  0.001249969 -0.000449955  0.015139419  0.007600069  0.004299998
  40506  1.794299960  0.046806999 -0.020550013  0.014999986 -0.000649989  0.028872877 -0.041300058  0.007050037
  40507  1.801200032  0.048424002 -0.028249979 -0.008549988 -0.001049995  0.002370620 -0.016600013  0.014299989
  40508  1.788300037  0.050551999  0.005150020 -0.009950042 -0.001850009  0.023290429  0.030700088  0.004399955
  40509  1.616700053  0.051978000 -0.012450039  0.019949973 -0.005649984  0.002420690 -0.000899911 -0.001299977
  40605  1.730200052  0.046433002 -0.001100004  0.012850046 -0.000199974  0.028071336  0.025300026 -0.011550009
  40606  1.761299968  0.048588999  0.001100004  0.004750013 -0.005099952  0.026675083  0.057399988 -0.002200007
  40607  1.723299980  0.050112002 -0.009399951 -0.011550009 -0.001649976  0.008149226  0.007900000  0.007350028
  40608  1.671200037  0.052565999 -0.025749981 -0.001499951  0.006249964  0.019393284 -0.021299958  0.018299997
  40609  1.715100050  0.059305999 -0.021950006  0.001550019 -0.009599984  0.027672417  0.034300089  0.000400007
  40705  1.625300050  0.046475999  0.006250024 -0.007699966  0.009000003  0.008417296  0.023699999 -0.004550040
  40706  1.564299941  0.047408000 -0.011949956  0.011150002 -0.006500006  0.016106632 -0.011500001  0.012800038
  40707  1.546700001  0.050161000  0.008249998 -0.012749970 -0.008700013  0.015008301  0.014600039  0.000749946
  40708  1.387199998  0.051289000 -0.001999974 -0.009700000 -0.011200011  0.014687451 -0.038599968  0.010599971
  40709  1.429200053  0.060325999 -0.011200011 -0.020999968  0.009800017  0.004886917  0.003700018 -0.005850017
  40805  1.404800057  0.044256002  0.027050018 -0.006150007 -0.008300006  0.001702983 -0.012899995  0.015150011
  40806  1.273699999  0.044463001  0.002750039 -0.007900000  0.001100004  0.002234425 -0.008900046  0.011550009
  40807  1.429399967  0.051243000 -0.002350032  0.000999987  0.006600022  0.007972588  0.010100007 -0.005550027
  40808  1.323799968  0.054970000  0.004649997 -0.002650023  0.004050016  0.025447171  0.052799940  0.024299979
  40809  1.210899949  0.062410999  0.000999987  0.001200020 -0.004350007  0.002360143 -0.020000100  0.008900046
  40905  1.054000020  0.028407000  0.018400013 -0.007550001 -0.005450010  0.003622459  0.014999986 -0.004849970
  40906  1.044399977  0.030462001  0.007300019 -0.009450018  0.000349998  0.006619101  0.000100017  0.001200020
  40907  0.954959989  0.032134000  0.004034996 -0.006594986  0.000699997  0.005895438 -0.010800004  0.000655025
  40908  1.062500000  0.039632998  0.006899953 -0.010850012 -0.004049957  0.002418679  0.001000047  0.008349955
  41005  0.658370018  0.023015000  0.023705006 -0.020339996 -0.000210017  0.003324055 -0.001909971  0.004105002
  41006  0.656930029  0.025735000  0.019100010  0.001444995  0.002674997  0.001002649 -0.005459964  0.002719998
  41007  0.605250001  0.028881000  0.024035007 -0.014905006 -0.001309991  0.008060887  0.001690030 -0.000490010
  41008  0.552839994  0.034403998  0.029700011 -0.004870027 -0.007450014  0.007827436  0.007309973 -0.004165024
  41105  0.378349990  0.017739000  0.003474995  0.002124995  0.001189992  0.009550163 -0.005769998 -0.000620008
  41106  0.354860008  0.020141000  0.007330000 -0.001760006 -0.005699992  0.009848730 -0.002169997  0.000819996
  41107  0.333169997  0.023690000  0.009065002 -0.011089996 -0.003289998  0.002264702 -0.004929990 -0.004714996
  41205  0.187000006  0.012133000  0.004255004 -0.000364996 -0.002090000  0.004326129 -0.007599995  0.000165001
  41206  0.164210007  0.014278000  0.004859999 -0.005329996 -0.003705002  0.005833265  0.006160006 -0.003339998
  41207  0.143999994  0.017428000 -0.003685005 -0.003795005  0.002394997  0.004932765  0.002099991  0.001679994
  41305  0.086603001  0.007699100  0.002617002  0.004404999  0.001269002  0.001137904  0.002595998  0.000600498
  41306  0.061900999  0.008089200  0.005520500 -0.002756501 -0.000313999  0.005082591  0.001102000 -0.001739999
  50208  1.230100036  0.048618000 -0.023599982  0.007900000  0.004549980  0.010605750 -0.020900011  0.001349986
  50209  1.136100054  0.045226000 -0.033699989  0.002300024 -0.003799975  0.008307323 -0.019199967  0.008150041
  50210  0.962759972  0.050542001 -0.023714989  0.001560003 -0.007420003  0.014393283 -0.006460011 -0.002099991
  50305  1.642400026  0.050152998 -0.028999984  0.008350015 -0.002949953  0.020206202  0.015799999 -0.004299998
  50306  1.683099985  0.052244000 -0.035000026 -0.000599980  0.010199964  0.001581156  0.011799932 -0.004899979
  50307  1.702800035  0.052871998 -0.028550029  0.002649963  0.001199961  0.008617564 -0.023100019  0.011049986
  50308  1.641199946  0.052471001 -0.031650007  0.005850017 -0.003099978  0.008215280 -0.036400080  0.010349989
  50309  1.643599987  0.053840999 -0.016299963 -0.008350015  0.001750052  0.015209965  0.025400043 -0.005150020
  50310  1.339599967  0.061854001  0.002300024 -0.001399994  0.015500009  0.011407000 -0.016499996  0.000850022
  50404  1.708199978  0.065512002 -0.009500027  0.023299992 -0.017300010  0.005921176 -0.007099986  0.009450018
  50405  1.917500019  0.049077000 -0.006449997  0.001650035 -0.000150025  0.004440733 -0.029999971  0.008199990
  50406  1.899999976  0.049449001 -0.046050012 -0.017900050 -0.000199974  0.046103925  0.060099959 -0.006550014
  50407  1.910699964  0.050214000 -0.019200027 -0.007399976 -0.008249998  0.018409733  0.005999923 -0.014599979
  50408  1.812800050  0.050131999 -0.018050015  0.002149999  0.000250041  0.000680068  0.000100017 -0.005999982
  50409  1.770400047  0.051415000 -0.013700008  0.004050016 -0.010650039  0.010314716  0.018900037 -0.008450031
  50410  1.592000008  0.063335001 -0.050449967 -0.019599974  0.005199969  0.016007844 -0.062500000  0.003099978
  50504  1.848999977  0.063605003 -0.046400011  0.006650031 -0.020799994  0.025007175 -0.021900058  0.004599988
  50505  1.855499983  0.044277001 -0.030299962  0.007150054  0.006149948  0.003649655 -0.001100063  0.008499980
  50506  1.871999979  0.045242999 -0.005550027  0.007200003  0.008199990  0.004738205  0.002200007  0.011500001
  50507  1.759699941  0.044950999 -0.003650010 -0.004449964  0.008549988  0.014610393  0.008699894  0.019649982
  50508  1.854699969  0.047965001 -0.036750019 -0.019299984 -0.014899969  0.018010003 -0.036900043 -0.010399997
  50509  1.713000059  0.048686001 -0.016499996 -0.004149973  0.002900004  0.029705014 -0.048499942 -0.018799961
  50510  1.564200044  0.062045999 -0.008149981  0.010499954  0.009049952  0.025604839 -0.061399937  0.001900017
  50604  1.664499998  0.061358999  0.006900012  0.020099998  0.008850038  0.024405118  0.020499945  0.003950000
  50605  1.740499973  0.043827999 -0.027300000 -0.020349979 -0.004550040  0.021207076  0.025300026  0.003749967
  50606  1.635200024  0.043269001 -0.006300032  0.004900038 -0.000500023  0.010811573 -0.017699957 -0.001450002
  50607  1.647300005  0.045418002 -0.025349975  0.002099991 -0.015299976  0.002853489 -0.004600048  0.006250024
  50608  1.648800015  0.047846001 -0.003800035  0.004400015  0.024600029  0.015809568 -0.013999939  0.013599992
  50609  1.689399958  0.053215001 -0.025050044 -0.002049983 -0.000999987  0.000680068 -0.014700055 -0.013999999
  50610  1.617100000  0.072094001 -0.021550000  0.024800003  0.002600014  0.019606411  0.018599987 -0.010150015
  50704  1.583799958  0.061894000 -0.011999965 -0.011399984  0.004900038  0.010611874 -0.002000093  0.000000000
  50705  1.582499981  0.042980999  0.001450002 -0.014449954 -0.001000047  0.004726588  0.019999981 -0.022599995
  50706  1.494199991  0.043044999  0.001699984 -0.006749988  0.002249956  0.025304027  0.029199958 -0.001200020
  50707  1.487499952  0.045224998 -0.009549975  0.016049981 -0.001650035  0.010611874 -0.009600043  0.023449957
  50708  1.529000044  0.049600001  0.027150035 -0.019200027 -0.010450006  0.001300083 -0.004099965 -0.002249956
  50709  1.582800031  0.057424001  0.022199988  0.004900038  0.004050016  0.000492470  0.015900016  0.011049986
  50710  1.475600004  0.078718998  0.012600005 -0.017100036 -0.007499993  0.048002087  0.045199990  0.005400002
  50804  1.315299988  0.057611000  0.016299963 -0.001749992  0.001200020  0.032002445  0.028100014  0.011699975
  50805  1.369300008  0.041033000 -0.021550000  0.023750007  0.011299968  0.008609294  0.025200009 -0.002100050
  50806  1.277699947  0.041062001  0.011649966 -0.002449989  0.008899987  0.005514605 -0.021600008  0.000400007
  50807  1.306499958  0.044725001  0.006150007 -0.004549980 -0.004350007  0.008709204 -0.000200033  0.007850051
  50808  1.277300000  0.049075998 -0.000050008  0.002099991 -0.015550017  0.019903984  0.018200040  0.011650026
  50809  1.220299959  0.055769999  0.005850017  0.007499993  0.004200041  0.038602158 -0.045100093  0.008050025
  50904  1.048400044  0.037601002  0.016650021  0.002700031 -0.006250024  0.009004942 -0.000999928 -0.007099986
  50905  1.050799966  0.026193000  0.017400026 -0.000850022 -0.001150012  0.012904742 -0.021499991  0.001999974
  50906  0.981679976  0.027084000  0.001625001  0.002459973  0.001455009  0.016613014 -0.005750000  0.004924983
  50907  0.969850004  0.029678000  0.017399997 -0.017384976 -0.008244991  0.006886308  0.013300002 -0.000375003
  50908  1.045699954  0.035422999 -0.008650005  0.014249980  0.006749988  0.023402566  0.034799933  0.005850017
  50909  0.928799987  0.041932002  0.021400005 -0.002400011  0.002044976  0.001361204 -0.007330000 -0.012594998
  51004  0.659039974  0.030179000  0.014200002 -0.009139985 -0.010899991  0.014031611 -0.010580003 -0.002525002
  51005  0.696749985  0.022085000  0.020799994 -0.004514992  0.002725005  0.007353112  0.021200001 -0.003300011
  51006  0.631020010  0.023135999  0.013824999  0.002274990  0.000750005  0.006902910  0.019919991  0.007070005
  51007  0.564689994  0.024795000  0.017430007 -0.001994997  0.003515005  0.000674453 -0.003759980 -0.001359999
  51008  0.532190025  0.029614000  0.019965023 -0.012250006 -0.001554996  0.001043099 -0.004049957  0.003314972
  51104  0.376359999  0.022445001  0.010279998  0.001334995  0.002760008  0.004151596 -0.005320013 -0.000310004
  51105  0.379370004  0.016226999  0.011710003 -0.002820000  0.000355005  0.005991200 -0.006899983  0.000890002
  51106  0.323339999  0.017216999  0.008300006  0.002910003 -0.000045002  0.004871130  0.000569999  0.001800001
  51107  0.339390010  0.021454001  0.008615002  0.001584992  0.004680008  0.003811435 -0.003580004  0.001060009
  51204  0.225779995  0.016873000  0.008380003  0.003555000 -0.000834994  0.001431702  0.005259991 -0.002585001
  51205  0.196040004  0.011524000  0.017430000 -0.001534998  0.002569996  0.003800478  0.003610000  0.000105001
  51206  0.149580002  0.012000000  0.007180005  0.000159994 -0.003764994  0.006830190  0.005980000 -0.005424999
  51207  0.170800000  0.016331000  0.010995001  0.005780004  0.001630001  0.008250182 -0.017089993 -0.005980000
  51304  0.083019003  0.008836500  0.008230500 -0.001820002 -0.000239998  0.001463271 -0.006597996  0.000233497
  51305  0.063956998  0.005909500  0.003069999 -0.000753999 -0.000368003  0.001723127  0.002273999  0.001602000
  51306  0.069739997  0.007798300  0.005955001 -0.003827002  0.001176998  0.000214079  0.000006996 -0.001173999
  51307  0.053590000  0.008996700  0.010304002  0.000320001 -0.000376500  0.001058146 -0.004225001 -0.002135001
  60208  1.265799999  0.049964000 -0.011500001  0.011900008 -0.005400002 -0.019505208  0.013499975  0.006200016
  60209  1.157500029  0.045566000 -0.005100012  0.009749949 -0.013400018 -0.006911538 -0.020399928 -0.016399980
  60210  1.062700033  0.045115001 -0.035149992  0.009200037 -0.004800022 -0.003318460 -0.003499985 -0.003700018
  60305  1.740000010  0.054545000  0.011000037 -0.006900012 -0.013400018 -0.014012909  0.015300035 -0.026350021
  60306  1.667600036  0.052978002 -0.021349967  0.001599967 -0.008699954 -0.001897323 -0.037099957  0.019349992
  60307  1.744899988  0.055245001 -0.031699955  0.016149998 -0.000349998 -0.032305568 -0.044100046  0.006200016
  60308  1.747699976  0.055588000 -0.009350002  0.014249980  0.009500027 -0.024707332 -0.041599989 -0.026099980
  60309  1.716699958  0.055484999 -0.034150004  0.004200041 -0.014349997 -0.026005719  0.027999997  0.009450018
  60310  1.657600045  0.058219999 -0.034200013  0.005599976  0.010699987 -0.005428001 -0.013099909  0.002749979
  60404  1.677800059  0.056332000 -0.026549995  0.000249982 -0.004700005 -0.019709066 -0.048899889 -0.012600005
  60405  1.955700040  0.051215999 -0.019749999  0.010850012  0.006749988 -0.001931376 -0.015100002  0.005349994
  60406  1.886600018  0.050475001 -0.022350013  0.003350019  0.015950024 -0.005141265 -0.008100033  0.018599987
  60407  1.819000006  0.049676001 -0.006700039  0.004649997 -0.000999987 -0.013715422 -0.043799996  0.006399989
  60408  1.878100038  0.051763002 -0.037200034 -0.004449964 -0.006000042 -0.015813364  0.028800011 -0.015850008
  60409  1.857499957  0.052846000 -0.027399957 -0.005950034 -0.003549993 -0.018909557  0.002999902 -0.002299964
  60410  1.646800041  0.054338001 -0.035649955  0.023949981  0.009749949 -0.028005399 -0.031399965  0.008399963
  60504  1.901200056  0.055902001 -0.002049983 -0.026050031  0.012900054 -0.012217301  0.044000030 -0.017650008
  60505  1.827600002  0.044789001  0.000099957  0.007300019 -0.008300006 -0.013413386 -0.003499985 -0.000100017
  60506  1.927000046  0.046897002 -0.057299972 -0.012499988 -0.001950026 -0.011718075  0.029800057  0.002900004
  60507  1.869699955  0.046976000 -0.002700031  0.003050029  0.010299981 -0.016113168 -0.009100080  0.005550027
  60508  1.756199956  0.046587002  0.002299964  0.024999976  0.016200006 -0.027406586 -0.037999988  0.004249990
  60509  1.846600056  0.050453000 -0.017100036 -0.006150007 -0.002349973 -0.001820064 -0.016899943  0.011799991
  60510  1.703799963  0.054797001 -0.043949962 -0.017099977 -0.010049999 -0.009615787 -0.008100033 -0.003449976
  60604  1.725600004  0.054134998 -0.038700044 -0.017550051 -0.001049995 -0.015811387 -0.025300026  0.008850038
  60605  1.662899971  0.043473002 -0.015249968  0.011550009  0.001049995 -0.012913940 -0.018300056  0.003749967
  60606  1.675300002  0.044532999 -0.015650034  0.006050050  0.000450015 -0.021906845 -0.034199953  0.004799962
  60607  1.731299996  0.046638001 -0.021099985 -0.000799954 -0.017000020 -0.030005971 -0.040099978  0.003449976
  60608  1.661399961  0.048101999 -0.018949986  0.008150041  0.002149999 -0.018010005  0.036599994  0.009849966
  60609  1.569100022  0.050384998 -0.015500009 -0.006850004 -0.002250016 -0.005726469 -0.001999974  0.001899958
  60610  1.668799996  0.061338000 -0.023599982 -0.002499998  0.005200028 -0.004639018 -0.026900053  0.007550001
  60704  1.633499980  0.053856999  0.001650035  0.006950021 -0.010249972 -0.025605982 -0.003100038  0.017049968
  60705  1.640900016  0.044349000  0.010349989  0.012449980 -0.002849996 -0.027605528  0.001199961  0.004050016
  60706  1.545899987  0.043988001 -0.008799970  0.008300006 -0.011399984 -0.017307233  0.011000037  0.005649984
  60707  1.513200045  0.045591000  0.021399975  0.005649984 -0.007049978 -0.008814220  0.017300010  0.000949979
  60708  1.497099996  0.048728999  0.008800030  0.011250019  0.002399981 -0.011510867  0.002599955 -0.016550004
  60709  1.470100045  0.054024000  0.009149969  0.000900030  0.013999999 -0.011311145  0.015600085  0.008350015
  60710  1.569100022  0.069071002 -0.012399971  0.019299984  0.006299973 -0.042103041  0.037700057 -0.012650013
  60804  1.411700010  0.050608002  0.016849995 -0.004049957 -0.005300045 -0.015707944  0.009999990  0.015599966
  60805  1.405500054  0.041972999 -0.005349994  0.005199969  0.003250003 -0.015707942  0.005500078  0.014200032
  60806  1.330600023  0.042119998 -0.010800004 -0.012249947  0.000599980 -0.003925803 -0.007900000 -0.005950034
  60807  1.309000015  0.044210002  0.009050012 -0.003799975  0.000149965 -0.015806407  0.003300071 -0.002700031
  60808  1.302299976  0.048636999 -0.027500033  0.017500043  0.002249956 -0.006914612 -0.002300024 -0.008300006
  60809  1.314700007  0.057041999 -0.032649994 -0.004849970 -0.017949998 -0.013407513  0.032600045 -0.007650018
  60904  0.985490024  0.030379999  0.004800022 -0.005599976  0.000450015 -0.017513297 -0.036909997 -0.002149999
  60905  1.018599987  0.025988000  0.001749992 -0.002650023  0.002449989 -0.011305387 -0.026399970 -0.009050012
  60906  0.991699994  0.026990000  0.003345013 -0.000185013 -0.001094997 -0.008816541 -0.003189981  0.000990003
  60907  1.005699992  0.029685000 -0.008705020  0.009380013  0.000550002 -0.014194336  0.019729972 -0.003690004
  60908  0.961430013  0.033351999  0.006825000  0.000659972 -0.000790000 -0.012044211  0.010370016  0.008179992
  60909  0.915639997  0.039193001  0.000329971  0.004124999 -0.002985001 -0.000841185  0.003250003  0.002260000
  61004  0.656660020  0.024770999  0.010300010 -0.010255009 -0.004004985 -0.003148443 -0.006339967  0.006659985
  61005  0.649370015  0.020995000  0.016095012 -0.010805011 -0.003839999 -0.000743314 -0.006320000 -0.002685010
  61006  0.631869972  0.022698000  0.008045018 -0.006705016 -0.000579983 -0.009292527 -0.010290027  0.007955015
  61007  0.592809975  0.025048001  0.012244999  0.002200007  0.003919989 -0.002000045  0.009709954 -0.004830003
  61008  0.525730014  0.028456001  0.009495005 -0.001910001  0.000805020 -0.000456925  0.013630033  0.015179992
  61104  0.412000000  0.019617001  0.008630008 -0.000034988 -0.002590001 -0.008921113  0.014849991 -0.002035007
  61105  0.360450000  0.015604000  0.017230004 -0.001920000 -0.000705004 -0.003202634  0.000580013 -0.005154997
  61106  0.293330014  0.015783001  0.009399995 -0.007955000  0.000970006 -0.007440742 -0.003799975 -0.000440001
  61107  0.347119987  0.020971000 -0.004814997  0.001880005  0.000469998 -0.005781257  0.002679974 -0.002634987
  61108  0.269019991  0.023285000  0.012434989  0.000005007 -0.003930002 -0.009060494 -0.005710006 -0.009815007
  61204  0.183239996  0.012252000  0.009865001 -0.001479998 -0.000210002 -0.002120999 -0.001829997  0.001754999
  61205  0.176660001  0.010826000  0.004170001 -0.001989998  0.000815004 -0.001161299  0.002409995  0.001910001
  61206  0.164790004  0.012320000  0.006834999  0.000285000  0.000940003 -0.000105474  0.004160002  0.003414996
  61207  0.149340004  0.014509000  0.009339996 -0.004704997 -0.001534998 -0.000602075 -0.001629993 -0.001139998
  61304  0.090455003  0.007543500  0.000394002  0.000023499 -0.000339497 -0.002704180  0.001946002  0.001526497
  61305  0.068189003  0.005984800  0.003516501  0.001017001  0.000475500 -0.000766347  0.002181999 -0.002394499
  61306  0.045237999  0.005803300  0.003056500 -0.001241500 -0.001055000 -0.003041041 -0.003502000 -0.000167999
  61307  0.033684999  0.006831100  0.001203999 -0.003031500  0.001091499 -0.002304034 -0.002659000 -0.000472000
  70207  1.407799959  0.059703998 -0.026750028  0.012750030  0.002950013 -0.010165268  0.038800001  0.032299995
  70208  1.345600009  0.055442002 -0.028199971  0.019699991 -0.003100038 -0.014840775 -0.028300047 -0.000800014
  70209  1.217399955  0.051649000 -0.020799994  0.005950034  0.001200020 -0.024520414 -0.020300031  0.006200016
  70210  1.124600053  0.049061000 -0.023850024 -0.003199995  0.006199956 -0.006958405  0.031900048 -0.007249951
  70304  1.655200005  0.063855998 -0.018350005 -0.009350002 -0.007900000 -0.006442990 -0.030500054 -0.019050002
  70305  1.806100011  0.061473001 -0.045849979 -0.009899974  0.001949966 -0.012484522  0.018499970 -0.025050044
  70306  1.719699979  0.059739999 -0.018749952  0.004299998 -0.008500040 -0.027935084  0.040599942 -0.000050008
  70307  1.852900028  0.062645003 -0.020699978 -0.002750039 -0.010749996 -0.014975283  0.016600013  0.004800022
  70308  1.697100043  0.059149001 -0.037299991 -0.002299964 -0.025949955 -0.006952815 -0.050199986  0.002450049
  70309  1.747300029  0.060391001 -0.021049976  0.011550009 -0.018750012 -0.023946939 -0.026999950  0.005750000
  70310  1.756600022  0.062512003 -0.008550048  0.009749949 -0.007449985 -0.029033817 -0.016999960 -0.001900017
  70404  1.891299963  0.060582001 -0.073300004 -0.024949968 -0.003600001 -0.012694919  0.022799969  0.005450010
  70405  1.990200043  0.056864999 -0.003799975  0.009850025 -0.004599988 -0.016184375  0.028699994 -0.022700012
  70406  2.000499964  0.056860000 -0.005850077  0.004100084 -0.001350045 -0.023258634 -0.027199984  0.000400066
  70407  1.885900021  0.055172998 -0.001850009  0.007800043 -0.000499964 -0.009921898 -0.015499949 -0.015500009
  70408  1.911000013  0.056288999 -0.048950016  0.001550019 -0.009599984 -0.007462751 -0.015599966 -0.018549979
  70409  1.906499982  0.057436999 -0.017199993  0.009750009  0.003799975 -0.007668812 -0.016800046  0.004400015
  70410  1.657400012  0.056099001 -0.040199995 -0.000249982 -0.012349963 -0.018549161 -0.017199993  0.012449980
  70504  1.872699976  0.054912001 -0.002999961  0.012849987  0.002250016 -0.005124434  0.006899953 -0.001550019
  70505  1.867400050  0.049885001 -0.020750046 -0.003199995 -0.012350023 -0.023950122 -0.011500001  0.011099994
  70506  1.873299956  0.050092999  0.004999995  0.013750017  0.001650035 -0.020957410  0.038599968 -0.016950011
  70507  1.893000007  0.050726999 -0.029049993  0.035950005 -0.021099985 -0.004588015 -0.020900011 -0.015349984
  70508  1.809700012  0.050772000 -0.026849985  0.004050016 -0.014400005 -0.010804618 -0.023200035 -0.001750052
  70509  1.857100010  0.053534001 -0.048449993  0.025600016 -0.017799973 -0.015477855 -0.004999995 -0.004799962
  70510  1.794299960  0.057700001 -0.060900033  0.018950045 -0.009050012 -0.012788357 -0.007799983 -0.001800001
  70604  1.817100048  0.054595001  0.001700044  0.024149954 -0.002300024 -0.014477921  0.012000084  0.014999986
  70605  1.813300014  0.049872000 -0.024150014 -0.003899992 -0.008599997 -0.001761352  0.012899995 -0.010349989
  70606  1.671499968  0.047908999 -0.019599974  0.031599998 -0.006749988 -0.003381117  0.006899953  0.001900017
  70607  1.623200059  0.048206002 -0.004999995  0.005750000  0.009250045 -0.010282412 -0.003099918  0.010000050
  70608  1.722599983  0.051759001 -0.021950006 -0.021000028 -0.010850012 -0.012677602 -0.016100049  0.005799949
  70609  1.704100013  0.055523999 -0.032050014  0.015600026 -0.010450006 -0.019051444  0.008599997 -0.022199988
  70610  1.722800016  0.063726000 -0.027499974  0.004800022  0.004149973 -0.002692600  0.028100014  0.000949979
  70704  1.569300056  0.051591001 -0.006249964 -0.007999957  0.002250016 -0.018545708  0.038200021  0.000450015
  70705  1.567000031  0.046971999 -0.017749965 -0.007350028 -0.011000037 -0.004016130 -0.014199972 -0.010349989
  70706  1.474900007  0.045793999 -0.006999969  0.013499975 -0.009249985 -0.010468936 -0.016000032 -0.001850009
  70707  1.529399991  0.048439998 -0.014549971 -0.009949982  0.005100012 -0.007012259 -0.026299953 -0.009950042
  70708  1.480800033  0.050418001  0.010049999 -0.000500023 -0.004549980 -0.013354088  0.001500010  0.005650043
  70709  1.654099941  0.059978001  0.000600040  0.004150033 -0.018600047 -0.033127408  0.047099948  0.015399992
  70710  1.524500012  0.068389997 -0.011449993 -0.002749979 -0.031450033 -0.005542855  0.047899961  0.003600001
  70804  1.401700020  0.049355000 -0.026500046  0.009149969 -0.009849966 -0.012552719 -0.018399954 -0.013350010
  70805  1.301900029  0.043336000 -0.006999969 -0.014000058  0.007750034 -0.030220032 -0.029600024 -0.000050008
  70806  1.406200051  0.046199001  0.019950032  0.014699996 -0.001250029 -0.025623579 -0.009199977 -0.012650013
  70807  1.262400031  0.045669001 -0.024500012  0.006850004  0.007999957 -0.003543975 -0.016099930 -0.016149998
  70808  1.273599982  0.050197002 -0.021099985 -0.006300032  0.002849996 -0.035014249 -0.004700065 -0.002199948
  70809  1.248399973  0.056995999  0.036099970  0.011000037 -0.007300019 -0.024122927 -0.019999981  0.014649987
  70810  1.310700059  0.076178998 -0.037249982 -0.018100023  0.003600001 -0.002711600 -0.006299973  0.012099981
  70904  1.088400006  0.031261001  0.005550027 -0.002900004  0.000400007 -0.007951103  0.013100028  0.004000008
  70905  1.050600052  0.028258000  0.002099991 -0.003700018 -0.001999974 -0.001101151  0.001100063  0.008499980
  70906  0.984579980  0.028557001 -0.000524998 -0.007164985 -0.000870019 -0.004344256  0.024399996  0.008010000
  70907  0.951040030  0.030041000  0.012174994 -0.003719985 -0.002274990 -0.016038494 -0.014809966 -0.003535002
  70908  0.965380013  0.034506999 -0.011835009 -0.005050004  0.001040012 -0.004844837  0.019479990  0.000165015
  70909  0.917389989  0.040093999 -0.010995001 -0.013365000 -0.003535002 -0.009669892 -0.000640035 -0.000390023
  71004  0.644150019  0.023644000  0.026585013 -0.010065019 -0.000135005 -0.006372477 -0.009790003  0.011670023
  71005  0.636870027  0.022139000  0.023285002  0.001015007 -0.007259995 -0.002493795  0.001950026  0.008139998
  71006  0.624960005  0.023406999  0.003569990 -0.000584990 -0.005124986 -0.006839441  0.006430030 -0.003484994
  71007  0.608959973  0.026413999  0.014544994 -0.006134987 -0.001269996 -0.010730980  0.001279950 -0.009914994
  71008  0.586910009  0.030732000  0.002974987 -0.006700009  0.002000004 -0.015607349 -0.004189968  0.006715000
  71104  0.363979995  0.017072000  0.015114993 -0.003930002  0.001774997 -0.000731317 -0.002640009 -0.003680006
  71105  0.369679987  0.016802000 -0.004134998 -0.006230012 -0.002939999 -0.000632936  0.005829990  0.000320002
  71106  0.364369988  0.018730000  0.001240000 -0.002024993  0.000029996 -0.002715529  0.023989975  0.002409995
  71107  0.292219996  0.019363999  0.017784998 -0.000929996 -0.002280012 -0.001876058 -0.009429991  0.004409999
  71108  0.291790009  0.024381001  0.016039997  0.011549994  0.000359997 -0.015721919  0.021720022 -0.002780005
  71204  0.200979993  0.012099000  0.007875003 -0.001434997  0.001440004 -0.002405661  0.005229995  0.003265001
  71205  0.189659998  0.011622000  0.009365000 -0.002279997 -0.001335002 -0.003733218  0.005630001  0.002870001
  71206  0.145730004  0.011542000  0.008855000  0.000409998 -0.001145005 -0.002243214 -0.002250001 -0.005264997
  71207  0.128690004  0.013552000  0.002129998 -0.002645001 -0.000540003 -0.006320879  0.009130001 -0.005015001
  71208  0.120679997  0.017232001  0.011624996 -0.006300002 -0.004009999 -0.002931706  0.004449993 -0.002005000
  71304  0.085499004  0.006746700  0.002861999 -0.004087999  0.001382500 -0.001218898 -0.000667997 -0.000631001
  71305  0.056060001  0.005409400  0.002680000  0.000680000  0.000360502 -0.003442321 -0.002611998  0.000146501
  71306  0.048202999  0.005961000  0.005931498 -0.000102499 -0.000488000 -0.001169847 -0.000557002  0.001503998
  71307  0.050843999  0.008019100  0.004314501  0.002439501 -0.000948500 -0.002705383 -0.002038002 -0.002113000
  80207  1.457800031  0.068566002 -0.047699988  0.029649973 -0.010849953 -0.014605243 -0.000800014 -0.023249984
  80208  1.335800052  0.062882997 -0.014800012  0.010599971 -0.010150015 -0.011320844 -0.053900003 -0.021249950
  80209  1.293300033  0.060594000 -0.026450038  0.019950032  0.002149999 -0.029640578 -0.051199913  0.020049989
  80210  1.200299978  0.056302000 -0.030250013  0.013700008 -0.014500022 -0.008729832  0.015100002 -0.005850017
  80211  1.145300031  0.086612999 -0.050599992  0.043600023 -0.007499993 -0.018357294 -0.043799996  0.011250019
  80304  1.613999963  0.066947997 -0.006850004  0.024100006  0.005100012 -0.002934687  0.007599950 -0.010500014
  80305  1.916000009  0.072324000 -0.030499995  0.048399985 -0.004599988 -0.022727128  0.002300024  0.016499996
  80306  1.902199984  0.071819998 -0.051500022  0.020399988  0.011650026 -0.004494492 -0.016700029  0.012950003
  80307  1.916700006  0.072199002 -0.014949977 -0.017949998 -0.019299984 -0.032488778  0.029000044  0.003650010
  80308  1.738499999  0.068754002 -0.012549996  0.021600008  0.017899990 -0.038357567 -0.002500057  0.001050055
  80309  1.828699946  0.070152000 -0.045849979  0.005150020 -0.017300010 -0.063140079  0.042199969 -0.004499972
  80310  1.745000005  0.069227003 -0.075049996  0.023750007  0.006399989 -0.010130744  0.010599971 -0.005949974
  80311  1.592200041  0.108410001 -0.066300035  0.036350012 -0.010100007 -0.034760419 -0.076200008  0.014600039
  80404  1.893599987  0.065045998 -0.027649999  0.014549971 -0.020949960 -0.015775982 -0.034800053 -0.000850022
  80405  2.031899929  0.066058002 -0.031549990 -0.018499970  0.009299994 -0.033692852  0.100099921 -0.002449989
  80406  1.952700019  0.064317003 -0.012300014  0.018249989 -0.010150015 -0.004161694  0.031200051 -0.005400002
  80407  1.877599955  0.062555999 -0.029799998  0.018000007 -0.008899987 -0.047460716 -0.069000006 -0.002499998
  80408  1.874699950  0.063064002 -0.031549990  0.006349981 -0.009050012 -0.009883380  0.041399956 -0.001399994
  80409  1.781499982  0.061825000 -0.030499995 -0.014199972 -0.003250003 -0.004245301  0.000000000  0.016799986
  80410  1.985599995  0.068617001 -0.035549998  0.000150025 -0.011799991 -0.015882477  0.022799969  0.001100004
  80411  1.824900031  0.110490002 -0.062200010  0.023649991 -0.021550000 -0.034975655 -0.067899942 -0.004599988
  80504  1.821699977  0.057487000 -0.007550001  0.015650034 -0.000250041 -0.007749235 -0.025799990 -0.006749988
  80505  1.838299990  0.056056999  0.009449959  0.000050008  0.008400023 -0.010759712 -0.014099956  0.013300002
  80506  1.855599999  0.056722000 -0.023050010 -0.017550051  0.009599984 -0.007749217  0.020599961 -0.008099973
  80507  1.867699981  0.057448000 -0.063549995 -0.014750004  0.006550014 -0.018840913  0.028599977 -0.001650035
  80508  1.788300037  0.056609001 -0.033299983  0.001450002 -0.007550001 -0.021517934 -0.009499907  0.005800009
  80509  1.858399987  0.060270999 -0.010949969  0.005699992  0.010900021 -0.026694994  0.064999938  0.012000024
  80510  1.702200055  0.061572999 -0.035499990  0.039800048  0.000649989 -0.010413850 -0.008699894  0.023400009
  80511  1.830000043  0.111040004 -0.070950031 -0.006149948  0.043900013 -0.028792009  0.003800035  0.005950034
  80604  1.762300014  0.057310998 -0.046800017 -0.003300011  0.006150007 -0.043253485 -0.030599952 -0.012550056
  80605  1.737300038  0.055036999 -0.051500022  0.031450033  0.000400007 -0.021408312  0.020300031 -0.002449989
  80606  1.705500007  0.054905999 -0.031450033  0.012000024 -0.004249990 -0.010033028  0.016399980 -0.003350019
  80607  1.729200006  0.056451000 -0.027949989  0.009050012 -0.005100012 -0.013966503  0.046300054 -0.013700008
  80608  1.689599991  0.057135001 -0.034750044  0.026700020 -0.010749996 -0.027085418  0.018000007  0.009599984
  80609  1.633800030  0.059965000 -0.003600001  0.049350023  0.005499959 -0.005015899  0.031700015 -0.010049999
  80610  1.632300019  0.067610003 -0.009249985  0.042150021  0.016449988 -0.002690711  0.017199993 -0.002149999
  80704  1.584200025  0.054793999 -0.010150015  0.015399992 -0.004249990 -0.021597501 -0.025399923  0.009050012
  80705  1.478099942  0.051633999 -0.000500023  0.002849996 -0.001649976 -0.014121762 -0.000300050  0.001800001
  80706  1.460899949  0.051957998 -0.001649976 -0.006399989  0.000999987 -0.017199878  0.012799978  0.021350026
  80707  1.478099942  0.053468999 -0.025699973 -0.000549972 -0.005150020 -0.010957192  0.036699891 -0.000799954
  80708  1.512400031  0.056398001 -0.045399964  0.022650003 -0.004649997 -0.015119842  0.019400001  0.010599971
  80709  1.447499990  0.060936999 -0.054450035  0.023299992  0.003250003 -0.016404614  0.037999988  0.016550004
  80710  1.451900005  0.071317002  0.009350002  0.004900038 -0.019500017 -0.029657777 -0.004999995 -0.030850053
  80804  1.404800057  0.052172001 -0.006500006 -0.025799990  0.006300032 -0.001775509 -0.001399994  0.023400009
  80805  1.342700005  0.049745001 -0.012849987 -0.004350007 -0.001450002 -0.011328232  0.040699959  0.003750026
  80806  1.272799969  0.048941001  0.004000008  0.001299977  0.006399989 -0.012998837  0.004999995  0.010550022
  80807  1.357300043  0.052753001 -0.004549980  0.024850011  0.000400007 -0.038339995  0.056500077 -0.001100004
  80808  1.338999987  0.056382000  0.037849963  0.015100002  0.000450015 -0.023461619  0.047899961 -0.023050010
  80809  1.322000027  0.063672997  0.029550016  0.012199998  0.007300019 -0.012905885  0.015799999 -0.003049970
  80810  1.205199957  0.074423999 -0.003000021  0.012499988  0.000900030 -0.020259392 -0.021400094 -0.000149965
  80904  1.071300030  0.032848001  0.021550000 -0.017750025  0.002000034 -0.002385371  0.011200070 -0.000900030
  80905  1.036900043  0.031842001  0.008700013 -0.001800001 -0.009799957 -0.005835438  0.034800053 -0.014899969
  80906  0.960439980  0.031277999 -0.006549984  0.008805007 -0.000315011 -0.007662987  0.006999969 -0.001275003
  80907  0.898299992  0.032062002  0.006624997  0.001949996  0.005345017 -0.003603411 -0.002420008 -0.000209987
  80908  0.895060003  0.035521001 -0.007729977  0.007440001  0.003160000 -0.005046982 -0.009480000 -0.000299990
  80909  0.941699982  0.043384001 -0.006754994  0.022239983  0.011594981 -0.011084606 -0.011500001 -0.013625026
  81004  0.673250020  0.025376000  0.017200023 -0.007360011  0.002815008 -0.001278920 -0.013949990 -0.003315002
  81005  0.631619990  0.024622001  0.015974998  0.001169980  0.009160012 -0.002898313  0.003359973 -0.002925009
  81006  0.595589995  0.025269000  0.024305016 -0.019479990  0.002169997 -0.008722304  0.006559968  0.001504987
  81007  0.576849997  0.027687000  0.013410002  0.005679995 -0.000674993 -0.006866266  0.023310006 -0.000649989
  81008  0.564130008  0.031831998  0.017560005 -0.004799992 -0.001240015 -0.001435131 -0.004019976 -0.003315002
  81009  0.556479990  0.040313002  0.020214975 -0.016494989  0.001975000 -0.003599679  0.002250016  0.005370021
  81104  0.374890000  0.017953999  0.010134995 -0.004694998  0.002755001 -0.002850702 -0.013980001  0.000739992
  81105  0.308470011  0.016647000  0.022210002 -0.000174999  0.001520008 -0.004397316 -0.002959996  0.005060002
  81106  0.325419992  0.018934000  0.012864992 -0.000235006  0.002489999 -0.002020008 -0.007400006  0.005295008
  81107  0.287299991  0.020632001  0.008960009 -0.012570009  0.004384995 -0.002160212 -0.001420021  0.000385001
  81108  0.276499987  0.025106000 -0.007744998  0.008524999  0.003405005 -0.003994054  0.007949978  0.004534990
  81204  0.181089997  0.011671000  0.002200000 -0.000170000 -0.000725001 -0.000230867 -0.000589997  0.004165001
  81205  0.165600002  0.011581000  0.007955000 -0.002684996 -0.002224997 -0.001644112  0.002810001  0.001494996
  81206  0.131099999  0.011798000  0.007890001  0.001570001 -0.001849994 -0.005462487 -0.008060008  0.004544999
  81207  0.147100002  0.015314000  0.003310002  0.003619999 -0.002365001 -0.004733617  0.014330000  0.002789997
  81208  0.109080002  0.016387001  0.005929999 -0.000664998  0.003970001 -0.002234705 -0.015120000 -0.001904998
  81304  0.072780997  0.006256000  0.003252003  0.000240501  0.001535498 -0.000350039 -0.000199005  0.000121500
  81305  0.059289001  0.005898500  0.001631498  0.000525001  0.000110000 -0.001460112 -0.003265999  0.001523999
  81306  0.046659000  0.006203100  0.005292999 -0.000265500  0.000872500 -0.002259825 -0.000886001 -0.001589000
  81307  0.045658000  0.007877700  0.001997501 -0.001578499 -0.000002000 -0.001234226  0.002918001  0.001627000
  81308  0.044665001  0.010760000  0.006121999 -0.003819000 -0.000970999 -0.001273255  0.000399001  0.000184000
  90206  1.534999967  0.062992997 -0.027700007  0.005850017 -0.001100004 -0.029519182  0.034600019 -0.000549972
  90207  1.483600020  0.060040999 -0.035849988  0.019050002 -0.012700021 -0.006224138  0.016000032 -0.011950016
  90208  1.530699968  0.060100999 -0.038700044  0.027250051 -0.004549980 -0.015125116  0.031199932  0.018099964
  90209  1.460800052  0.057468001 -0.040250003  0.006200016 -0.003749967 -0.011768603 -0.010599971 -0.011099994
  90210  1.354400039  0.053670000 -0.037500024  0.016749978 -0.008000016 -0.016560471  0.017400026 -0.000999987
  90211  1.028399944  0.057309002 -0.030880004  0.008465022  0.004599988 -0.001923538 -0.008300066 -0.002399981
  90304  1.673400044  0.058676999 -0.043300033 -0.015200019 -0.014500022 -0.023572868 -0.005499959 -0.008599997
  90305  1.772199988  0.061117999 -0.025849998 -0.002499998  0.006950021 -0.003090676 -0.005900025  0.008249998
  90306  1.844200015  0.062909000 -0.022099972 -0.023549974 -0.011099994 -0.006512503  0.004000068  0.008099973
  90307  2.030499935  0.066910997 -0.016049981  0.013750017  0.002499998 -0.005670270  0.054499984 -0.005149961
  90308  1.911700010  0.064580999 -0.049199998  0.022800028  0.004350007 -0.016905632  0.056699991  0.003700018
  90309  1.792099953  0.062213000 -0.037799954  0.035899997  0.006200016 -0.028463813  0.015999913  0.002950013
  90310  1.684399962  0.061092999 -0.044949949  0.031399965 -0.004350007 -0.022282980  0.038999915 -0.000900030
  90311  1.712599993  0.081638001 -0.047999978 -0.005800009 -0.026250005 -0.011099203  0.021499991  0.026650012
  90404  2.017299891  0.057824001 -0.014799953 -0.003600001  0.002949953 -0.011800286  0.003499985  0.005699992
  90405  1.966300011  0.057273999 -0.038450003  0.010349989 -0.002300024 -0.006697965  0.019400001 -0.012750030
  90406  1.962700009  0.057464000 -0.032050014  0.034749985 -0.003300011 -0.006525516 -0.011899948  0.012199938
  90407  1.915300012  0.056830999 -0.022699952  0.010900021 -0.013300002 -0.015847350 -0.014999986  0.006600022
  90408  1.839499950  0.056260001 -0.015349984  0.006649971  0.007349968 -0.012878706  0.001199961  0.009599984
  90409  1.829800010  0.057119999 -0.024299979  0.036549985  0.008649945 -0.014339159  0.057999969 -0.006700039
  90410  1.943400025  0.060447998 -0.025099993  0.017450035  0.003399968 -0.014091852 -0.015299916  0.013849974
  90411  1.629600048  0.075153001 -0.025050044  0.054000020  0.025599957 -0.037604410  0.059100032 -0.027999997
  90504  1.943600059  0.051601999 -0.017700016  0.003449976 -0.009000003 -0.024318216  0.041300058 -0.008949995
  90505  1.943899989  0.051987000 -0.036300004  0.010749996 -0.001649976 -0.003966120  0.029700041 -0.002649963
  90506  1.811200023  0.050393999 -0.005450010  0.016300023 -0.004599988 -0.015797304  0.036499977  0.011349976
  90507  1.902300000  0.052363999 -0.004999995  0.006850004  0.005750000 -0.010800618  0.016899943  0.007349968
  90508  1.828099966  0.051902000 -0.025700033  0.023599982  0.008150041 -0.013267256  0.046899915  0.005650043
  90509  1.834699988  0.053342000 -0.042500019  0.037999988 -0.005449951 -0.003156331  0.016299963 -0.010349989
  90510  1.747699976  0.055215999 -0.049149990  0.018149972  0.005400002 -0.013536549  0.005800009 -0.022099972
  90511  1.674800038  0.076870002 -0.033249974  0.026450038 -0.001699984 -0.009726889 -0.003899932 -0.004099965
  90604  1.737800002  0.049167000 -0.001699984 -0.005050004  0.016950011 -0.044298280 -0.034999967  0.010949969
  90605  1.775799990  0.049697999  0.010299981  0.018800020  0.000950038 -0.022316331 -0.012600064 -0.018500030
  90606  1.690700054  0.049148001  0.012700021  0.009949982 -0.007449985 -0.004318608 -0.023699999  0.003600001
  90607  1.641299963  0.049486998 -0.042699993  0.012799978 -0.004750013 -0.019792020  0.017099977  0.002600014
  90608  1.586400032  0.049819000 -0.017149985  0.019050002 -0.000799954 -0.005948163  0.034200072 -0.000899971
  90609  1.616199970  0.052682001 -0.017350018 -0.000750005 -0.000800014 -0.008005577  0.024500012  0.010800004
  90610  1.671200037  0.059633002 -0.030550003  0.028500021 -0.007999957 -0.003687835  0.042299986 -0.010649979
  90611  1.450399995  0.081735000 -0.006300032  0.002099991 -0.002550006 -0.029302564  0.064700007 -0.004999995
  90704  1.513299942  0.046344001 -0.001399994 -0.000250041 -0.011900008 -0.005347150  0.022499919 -0.001600027
  90705  1.527999997  0.047116000 -0.015549958  0.013300002  0.005999982 -0.053063709 -0.029500008 -0.000850022
  90706  1.428099990  0.045855999 -0.031350017  0.012749970  0.006599963 -0.002926231 -0.000499964 -0.008199990
  90707  1.425699949  0.047253001  0.000100017  0.023149967  0.001049995 -0.002400041  0.027599931  0.004299998
  90708  1.400599957  0.048385002  0.001999974  0.025449991  0.013749957 -0.004750883  0.003799915 -0.000200033
  90709  1.402699947  0.052402999  0.006099999 -0.002749979  0.007099986 -0.019250263 -0.027900100 -0.004250050
  90710  1.346099973  0.058470000 -0.029449999  0.027199984  0.003950000 -0.011443831  0.011500001 -0.005349994
  90804  1.349400043  0.044238999  0.015450001  0.010100007  0.002799988 -0.007668941  0.027400017  0.013400018
  90805  1.279700041  0.043657001  0.050199986 -0.009999990 -0.009849966 -0.016639482  0.015900016  0.014699996
  90806  1.338400006  0.045152999 -0.011900008  0.001200020  0.001399994 -0.031284709  0.017400026 -0.018000007
  90807  1.244400024  0.045249999 -0.002799988  0.009350002  0.000649989 -0.009144440  0.031200051 -0.003750026
  90808  1.271399975  0.048652999 -0.015450001  0.004099965 -0.011349976 -0.009058864  0.032799959 -0.008300006
  90809  1.149099946  0.050781000 -0.005600035  0.023149967 -0.005699992 -0.005460103 -0.026400089  0.005600035
  90810  1.157699943  0.061487999 -0.018200040  0.010049999  0.007600009 -0.006213909  0.013699889  0.001700044
  90904  1.043300033  0.027876001  0.010249972  0.001050055  0.004799962 -0.004457823 -0.006399989 -0.001699984
  90905  0.976450026  0.027321000  0.005845010  0.004285008  0.002579987 -0.001781381  0.010270000 -0.000884980
  90906  0.946680009  0.027739000  0.019879997 -0.001754999  0.000304997 -0.002508909  0.009330034  0.005160004
  90907  0.911310017  0.028671000  0.003919989 -0.007495016 -0.006819993 -0.023192478 -0.010930002  0.003454983
  90908  0.859950006  0.030306000 -0.008774996 -0.001684994 -0.000139982 -0.002239889  0.018339992 -0.003345013
  90909  0.894640028  0.036098000 -0.025729984  0.006540000  0.001255006 -0.007649566  0.035600007  0.000209987
  90910  0.823180020  0.044945002  0.025684983  0.000924975  0.011925012 -0.010553237  0.004150033  0.007454991
  91004  0.640720010  0.021276999  0.007459998  0.002049983 -0.001495004 -0.002793525  0.013080001  0.008774996
  91005  0.595929980  0.021080000  0.014135003 -0.003679991  0.001295000 -0.010597782 -0.000810027 -0.009409994
  91006  0.555920005  0.021348000  0.006534994 -0.008675009  0.000174999 -0.008543508 -0.005850017 -0.001020014
  91007  0.550899982  0.023212001  0.008774996 -0.000124991  0.000059992 -0.006162103  0.001179993  0.002265006
  91008  0.530849993  0.026101001  0.006695002  0.007730007 -0.004114985 -0.011565055  0.013080001 -0.004375011
  91009  0.460409999  0.029696001  0.020705000  0.001559988 -0.001395002 -0.001232377  0.004610002  0.000990003
  91104  0.338000000  0.014542000  0.012410000  0.000905007 -0.003985003 -0.001722381 -0.007560015 -0.003125012
  91105  0.323300004  0.015049000  0.013664991  0.000839993 -0.000780001 -0.001459622 -0.003149986  0.003260002
  91106  0.308420002  0.015828000  0.005350009  0.001724988  0.000370011 -0.006572236  0.017630011  0.000929996
  91107  0.281639993  0.016985999  0.013470009  0.004264995 -0.000785008 -0.004796668 -0.006099999 -0.002115011
  91108  0.277399987  0.020463999  0.004270002 -0.002919987 -0.001345009 -0.004555344  0.010270000 -0.003440008
  91109  0.248480007  0.025766000 -0.009094998  0.011665002 -0.003839999 -0.012406943  0.022760004  0.005394995
  91204  0.176870003  0.009699100  0.007524997  0.000399999 -0.001780003 -0.001442604  0.001540005  0.000330001
  91205  0.155750006  0.009653100  0.009729996 -0.005714998 -0.001989998 -0.000781864 -0.002649993 -0.002079993
  91206  0.137930006  0.010228000  0.004979998  0.000239998 -0.001790002 -0.001519090 -0.003119990  0.004865002
  91207  0.122259997  0.011410000  0.003279999 -0.001199998  0.000039998 -0.001692463  0.000779994  0.003164999
  91208  0.129400000  0.014453000  0.001999997 -0.004915006  0.000189997 -0.004465926  0.008460000  0.001520000
  91303  0.078644000  0.019406000  0.004284497  0.000715502 -0.000399999 -0.005513592  0.000444002  0.002381500
  91304  0.074472003  0.005240600  0.010140002 -0.000703502 -0.000098001 -0.000310390 -0.002886996 -0.000599502
  91305  0.059025001  0.005263500  0.004184000  0.000969000 -0.000720998 -0.000331040  0.003555000 -0.000271002
  91306  0.040886998  0.004779200  0.004765499 -0.001302999 -0.000342000 -0.001753438  0.000333998 -0.000530001
  91307  0.032652002  0.005245400  0.001164501  0.002157999  0.000805000 -0.001056595  0.000851002 -0.000005499
  91308  0.024896000  0.005787100  0.002596499 -0.001031500  0.002069500 -0.004086283 -0.007433001  0.001482001
 100206  1.671900034  0.078897998 -0.036750019  0.039150000  0.002750039 -0.020035332  0.045199990 -0.018200040
 100207  1.537500024  0.074211001 -0.027199984  0.022700012 -0.006799996 -0.007424290 -0.010100007 -0.026199996
 100208  1.614099979  0.075884998 -0.044799984 -0.007499993  0.000599980 -0.005872130 -0.024600029  0.007250011
 100209  1.565600038  0.074545003 -0.025049984  0.044900000 -0.037249982 -0.006074726 -0.003899932 -0.004450023
 100210  1.540799975  0.072511002 -0.037050009  0.023050010  0.013449967 -0.008255515 -0.019000053 -0.016349971
 100211  1.195299983  0.066909000 -0.029399991  0.009999990  0.003250003 -0.031308196 -0.007699966  0.005850017
 100304  1.856099963  0.075007997 -0.005949974 -0.001500010  0.000349998 -0.031283237  0.031899929  0.018649995
 100305  1.833500028  0.075960003 -0.065799952  0.017750025 -0.003700018 -0.032354556  0.006999969  0.017250001
 100306  1.908800006  0.079584002 -0.018499970 -0.022199988  0.011749983 -0.038435712 -0.026600003  0.017500043
 100307  1.826699972  0.077296004  0.004199982  0.005850017 -0.001100004 -0.025934266 -0.075100064 -0.010949969
 100308  1.906200051  0.081510000 -0.055250049 -0.021299958  0.006349981 -0.005701032 -0.001699924 -0.020200014
 100309  1.813799977  0.080146000 -0.033749998 -0.029150009 -0.015149951 -0.004570843  0.013700008 -0.017000020
 100310  1.737100005  0.079774998 -0.032750010  0.023949981  0.002900004 -0.051547691 -0.045500040  0.003099978
 100311  1.633599997  0.088142000 -0.057749987  0.046299994  0.012199998 -0.003716526  0.065799952 -0.018750012
 100403  1.710299969  0.128160000  0.037400007 -0.003199995 -0.008650005 -0.004548621  0.055999994 -0.008199990
 100404  1.968899965  0.069706000 -0.051400006  0.011250019 -0.002250016 -0.032697406  0.053599954 -0.002250016
 100405  2.004499912  0.071097001 -0.014200032  0.007599950 -0.001499891 -0.024310773 -0.036499977 -0.010999918
 100406  1.921300054  0.070317000 -0.000449955 -0.010800004 -0.008849978 -0.006888349 -0.024599910  0.002449989
 100407  1.916499972  0.071970001 -0.052950025 -0.002499998  0.001700044 -0.005077384 -0.010699987  0.006650031
 100408  1.734599948  0.069554001 -0.050100029  0.013699949 -0.009249985 -0.017246781 -0.023400068 -0.047649980
 100409  1.859099984  0.074261002 -0.015999973 -0.010250032  0.009599984 -0.007627754 -0.003000021 -0.003549993
 100410  1.946400046  0.078773998 -0.044499993  0.000850022 -0.017149985 -0.011828899  0.022400022 -0.026399970
 100411  1.668799996  0.085418999 -0.023399949 -0.004400015  0.009799957 -0.017300354  0.016299963 -0.013049960
 100503  1.887799978  0.124059997 -0.035200000 -0.035449982 -0.010049999 -0.030886840 -0.008399963  0.002449989
 100504  1.780500054  0.060116000 -0.022500038  0.005200028  0.003149986 -0.024035182 -0.026399970 -0.012300014
 100505  1.780799985  0.061074998 -0.012250006  0.017949998 -0.010800004 -0.005381457  0.000800014 -0.004249990
 100506  1.752599955  0.062215000 -0.047850013  0.015500009  0.014699996 -0.008720646  0.019099951 -0.008700013
 100507  1.811200023  0.064847000 -0.030250013  0.008800030  0.006199956 -0.036928322  0.045099974  0.009350002
 100508  1.714699984  0.064985998 -0.040100038  0.026700020 -0.011750042 -0.006492548  0.004500031 -0.010800004
 100509  1.761600018  0.068805002 -0.025650024  0.014949977 -0.008900046 -0.028263442  0.070400000 -0.002200007
 100510  1.719900012  0.071468003 -0.023350000  0.033999979  0.004450023 -0.035687078  0.004199982  0.012949944
 100511  1.639199972  0.083463997 -0.036849976 -0.011099994 -0.020900011 -0.036189649  0.051999927 -0.003699958
 100603  1.570999980  0.117200002 -0.005349994  0.047850013 -0.018199980 -0.058299232 -0.001999974 -0.011299968
 100604  1.696699977  0.060320999  0.007450044 -0.020900011 -0.002000034 -0.003651380  0.021799922 -0.007949948
 100605  1.623800039  0.059767000  0.014949977 -0.007499993 -0.014150023 -0.004424006  0.023400068  0.003950000
 100606  1.727800012  0.063869998  0.004199982 -0.000299990 -0.008650005 -0.025492417  0.006600022 -0.012449980
 100607  1.559900045  0.061613999  0.003549993 -0.005400002 -0.009249985 -0.010973085 -0.017199993 -0.003650010
 100608  1.538400054  0.063970998 -0.025749981  0.018499970  0.011449993 -0.006323888  0.024200082 -0.008049965
 100609  1.493999958  0.065949000 -0.026950002 -0.003849983  0.003499985 -0.008561523  0.017099977 -0.017849982
 100610  1.436800003  0.069516003  0.006150007  0.013300002  0.020599961 -0.023829579 -0.027600050  0.008450031
 100611  1.517400026  0.089991003 -0.018150032  0.015750051 -0.004700005 -0.035652984 -0.000800014 -0.023950040
 100703  1.575299978  0.119630001  0.000400007 -0.047949970  0.014649987 -0.064400762 -0.043500066 -0.038800001
 100704  1.553400040  0.058143999  0.013549984 -0.008449972 -0.002649963 -0.011067943 -0.031399965 -0.023299992
 100705  1.470399976  0.058366999 -0.007099986  0.002350032 -0.005450010 -0.045420047  0.056699991 -0.006550014
 100706  1.347399950  0.057207000 -0.025249958 -0.000099957  0.004049957 -0.006529921  0.025099993 -0.008900046
 100707  1.379199982  0.060270999  0.011150002  0.018750012 -0.011099994 -0.018741639  0.027999997  0.002149999
 100708  1.369799972  0.061848000 -0.024849951 -0.000699997  0.002250016 -0.021517342 -0.039100051  0.006049991
 100709  1.350700021  0.066128999 -0.003800035  0.014899969 -0.004749954 -0.022500897 -0.017599940 -0.001649976
 100710  1.446900010  0.076918997 -0.039499998 -0.015649974 -0.002099991 -0.007515391  0.038400054  0.013499975
 100711  1.188300014  0.093378000 -0.026249945 -0.030950010 -0.009499967 -0.011595230  0.032299995  0.030250013
 100803  1.416800022  0.114979997 -0.015650034  0.007400036  0.002200007 -0.088754207  0.083000064 -0.006150007
 100804  1.271000028  0.053371001 -0.045000017 -0.022649944 -0.006150007 -0.027553057 -0.000800014  0.006300032
 100805  1.321599960  0.056185000  0.004849970  0.015700042 -0.013150036 -0.007947991  0.001999974  0.011900008
 100806  1.205199957  0.055665001  0.014699996  0.007950008 -0.004649997 -0.017494297  0.032799959 -0.025000036
 100807  1.327900052  0.060904000 -0.034799993  0.017750025  0.009400010 -0.030338924  0.056700110  0.006599963
 100808  1.137899995  0.059537001  0.001749992 -0.005649984  0.009949982 -0.026617650  0.049800038 -0.004700005
 100809  1.128299952  0.063942000 -0.039950013  0.000349998 -0.010349989 -0.010319997  0.004899979 -0.005249977
 100810  1.158900023  0.074217997  0.007499993 -0.030599952 -0.009749949 -0.039086603  0.071600080 -0.032700002
 100903  0.963670015  0.069225997  0.002480000 -0.016615003 -0.015199989 -0.018841891  0.005100012  0.015280008
 100904  1.062199950  0.035641000  0.008849978 -0.000199974 -0.004649997 -0.005981073  0.018000007  0.007650018
 100905  0.911979973  0.033599999 -0.005834997 -0.000869989 -0.005145013 -0.016146226  0.008059978  0.003820002
 100906  0.866919994  0.034313001  0.011425018 -0.006634980 -0.008619994 -0.006617701  0.010159969 -0.001489997
 100907  0.893949986  0.036405001  0.004135013 -0.002385020  0.004480004 -0.012842252  0.010639966 -0.002389997
 100908  0.860930026  0.038555000  0.006330013  0.004924983 -0.002245009 -0.006421227  0.006550014 -0.002299994
 100909  0.786700010  0.040872000  0.019704998  0.016609997 -0.001284987 -0.003018972  0.000670016  0.001359999
 100910  0.838670015  0.050547998 -0.003854990 -0.000860006  0.013390005 -0.002177451  0.022710025  0.000254989
 101003  0.592299998  0.053146999  0.000520021  0.012944996 -0.002110004 -0.009627515  0.028509974  0.015769988
 101004  0.602609992  0.025911000  0.019484997 -0.000319988  0.007179976 -0.003129101 -0.006910026  0.000739992
 101005  0.547569990  0.025920000  0.000925004 -0.001230001  0.006835014 -0.019190123 -0.021220028  0.002779990
 101006  0.512769997  0.026533000  0.010984987 -0.004089996 -0.003594995 -0.004496905  0.011739969 -0.006399989
 101007  0.503709972  0.028294001  0.015920013 -0.002979994  0.000835001 -0.004682236  0.012809962 -0.000829995
 101008  0.447120011  0.029178999  0.016819999 -0.010289997 -0.005479991 -0.005874023 -0.004269987  0.000634998
 101009  0.509329975  0.036872000  0.000585020  0.003444999 -0.001355022 -0.019701023 -0.016480029  0.001735002
 101103  0.443060011  0.044229001  0.017040014 -0.008000001 -0.009690002 -0.004692416  0.006220013 -0.000475004
 101104  0.341390014  0.018594000  0.013655007 -0.012284994  0.005805001 -0.004695239  0.002590001 -0.004234999
 101105  0.303669989  0.018714000  0.007315010 -0.008570001 -0.000705004 -0.013277147  0.008619994  0.007734999
 101106  0.284020007  0.019880001  0.014035001 -0.003619999  0.002565011 -0.008810783  0.004590005 -0.005040005
 101107  0.264189988  0.020734999  0.007335007 -0.003210008  0.002165005 -0.001326051  0.010279983  0.002179995
 101108  0.229320005  0.022061000 -0.001090005  0.001350001 -0.002170004 -0.019046685 -0.015230000  0.002255000
 101109  0.185499996  0.024163000 -0.002625003 -0.003454998  0.001120001 -0.021573989 -0.019639999  0.004709996
 101203  0.269410014  0.032049999  0.018004999  0.007335000  0.003024995 -0.008304322  0.005770028 -0.012884997
 101204  0.171020001  0.011992000  0.006995000  0.000680000 -0.000374995 -0.000669050 -0.009780005 -0.002115004
 101205  0.142829999  0.012133000  0.006269999  0.006834999 -0.002140000 -0.002418673  0.001389995 -0.001805000
 101206  0.139100000  0.012994000  0.000234999 -0.001335002 -0.002609998 -0.000618572 -0.001550004 -0.000404999
 101207  0.135100007  0.014940000  0.008230001 -0.001199998  0.002020001 -0.007895329  0.013180010  0.001635000
 101208  0.137360007  0.017914999  0.012284998  0.007419996  0.005890001 -0.008935392  0.007730007  0.001740001
 101209  0.085000001  0.017641000  0.008542500  0.009824999 -0.001839500 -0.003000083 -0.004553996 -0.005965501
 101303  0.086009003  0.014665000  0.007083002 -0.000709001  0.003308501 -0.002296994  0.000767000 -0.003941499
 101304  0.054063998  0.005582300  0.004412500 -0.000756001 -0.000521500 -0.001275802 -0.003583003  0.000853000
 101305  0.052042000  0.006034800  0.003825000  0.000740999  0.000102499 -0.000767994 -0.003269002  0.001525501
 101306  0.054749001  0.007256300  0.006948000 -0.001395501  0.000601500 -0.001016755  0.004201002 -0.002083501
 101307  0.030782999  0.006260200 -0.002024000  0.000014000  0.000939000 -0.002457873  0.003655000 -0.000526000
 101308  0.037613001  0.008189600  0.004796000 -0.001102999  0.002635000 -0.000170078 -0.002374001 -0.001332000
 110205  1.578699946  0.075533003  0.002949953  0.015150011  0.006950021 -0.027782267 -0.057900071 -0.003349960
 110206  1.578199983  0.073686004  0.002749979  0.000150025  0.013999999 -0.003911508 -0.007099986  0.018099964
 110207  1.667299986  0.076243997  0.023850024  0.030049980  0.001349986 -0.015192152 -0.011200070  0.006500006
 110208  1.568799973  0.073962003  0.017849982  0.007449985 -0.015349984 -0.011876198  0.007099986  0.005800009
 110209  1.586400032  0.074476004 -0.010850012  0.017950058 -0.012149990 -0.019210499 -0.035499930 -0.008650005
 110210  1.645699978  0.076247998 -0.009450018  0.019050002  0.007349968 -0.018569684 -0.011399984  0.001699984
 110211  1.356699944  0.068953998  0.001049995  0.026599944 -0.022049963 -0.033169717  0.028899908  0.001949966
 110304  1.820899963  0.073013999 -0.043500006  0.012799978  0.007350028 -0.006370246 -0.020400047  0.011550009
 110305  1.873999953  0.075799003 -0.002449989  0.004900038 -0.010749996 -0.038401179 -0.035500050  0.003050029
 110306  2.001100063  0.080283001 -0.066399992 -0.006049991 -0.017049909 -0.050652381 -0.034699917 -0.020300031
 110307  1.968700051  0.080185004 -0.012050033 -0.029800057  0.015000045 -0.013203904 -0.021099925  0.012400031
 110308  1.839499950  0.078883000  0.021699965  0.010399997 -0.004350007 -0.008431466  0.005699992 -0.021250010
 110309  1.906399965  0.083172001  0.008899987  0.016600013  0.004949987 -0.031665981  0.014599919 -0.002950013
 110310  1.857399940  0.082935996 -0.000999987 -0.032000005 -0.023649991 -0.006511430 -0.018500090 -0.006550014
 110311  1.729400039  0.085235000 -0.031949997 -0.017700016 -0.007700026 -0.016677339 -0.014299989 -0.020900011
 110403  1.764899969  0.106959999 -0.005750000 -0.030599952 -0.003100038 -0.011494785 -0.000100017 -0.023849964
 110404  2.025500059  0.069159001 -0.033050060  0.020499945 -0.001100063 -0.041421421 -0.037099838 -0.039849997
 110405  2.147300005  0.073177002  0.008750081 -0.015250087  0.007850051 -0.013728119  0.030299902  0.011749983
 110406  2.003299952  0.071547002 -0.018599987  0.013849974  0.011599958 -0.017461304  0.015699983 -0.009100020
 110407  1.822499990  0.069286004 -0.013249993 -0.002250016  0.010749996 -0.025133936  0.030099988  0.012300014
 110408  1.911599994  0.073829003  0.005800009 -0.000100017  0.002599955 -0.022430561  0.018900037 -0.005249977
 110409  1.847499967  0.075150996 -0.017650008  0.009849966 -0.000550032 -0.004705583  0.072099924 -0.004649997
 110410  1.781999946  0.076029003  0.010200024 -0.000099957 -0.008499980 -0.033114158 -0.016900063  0.007900000
 110411  1.715499997  0.081234999  0.004799962 -0.011250019 -0.001650035 -0.043423515 -0.004099965 -0.001049995
 110503  1.998900056  0.104089998  0.009450018  0.054399967 -0.028649986 -0.016728705  0.056600094  0.016849995
 110504  1.905300021  0.061604999 -0.008949995 -0.003950000 -0.003000021 -0.039201200  0.028500080  0.004800022
 110505  1.850800037  0.062279999 -0.022700012  0.016550004  0.007349968 -0.024829814  0.064599991  0.004850030
 110506  1.774799943  0.062422000 -0.011449993 -0.008650005 -0.015850008 -0.015632009  0.034799933  0.024200022
 110507  1.825000048  0.064985000  0.000849962 -0.000149965 -0.017899990 -0.007881609  0.022000074 -0.001850009
 110508  1.879400015  0.068738997  0.019100010 -0.019850016  0.007450044 -0.013823543  0.045099974  0.037049949
 110509  1.719599962  0.067272000  0.002099991 -0.018599987  0.012699962 -0.004583948  0.004699945  0.003349960
 110510  1.790599942  0.073342003 -0.004499972  0.012150049 -0.007350028 -0.030031450  0.058699965 -0.002200007
 110511  1.669000030  0.079071000 -0.007900000 -0.028599977 -0.015849948 -0.017110908  0.009800076 -0.005649984
 110603  1.832999945  0.102399997 -0.039750040  0.044399977 -0.025150001 -0.011942499  0.008899927 -0.011749983
 110604  1.864799976  0.062662996 -0.027750015  0.021899998  0.009000003 -0.012497315  0.031700015  0.004150033
 110605  1.647400022  0.059746001  0.009350002  0.004450023 -0.008250058 -0.010458638  0.027899981  0.035149992
 110606  1.629799962  0.061257999 -0.015900016  0.003099978  0.004499972 -0.017693574 -0.010500073  0.000400007
 110607  1.626199961  0.063321002 -0.019150019 -0.015399992 -0.005050004 -0.008923692 -0.004700065  0.014900029
 110608  1.592200041  0.064462997 -0.007600009 -0.008450031 -0.016300023 -0.007432979 -0.000699997 -0.011999965
 110609  1.578999996  0.068323001  0.007699966  0.000699997 -0.018549979 -0.009484725  0.031399965  0.012400031
 110610  1.627500057  0.074722998 -0.013699949 -0.017399967 -0.004600048 -0.013044557  0.016800046 -0.035050035
 110611  1.472100019  0.081339002 -0.030200005  0.013950050  0.013450027 -0.007306147  0.012400031  0.003650010
 110703  1.542500019  0.095968999 -0.002600014 -0.023400009 -0.005150020 -0.016989777 -0.056699991  0.020900011
 110704  1.552899957  0.058031999 -0.002299964 -0.003399968 -0.011999965 -0.004473529 -0.002500057  0.001899958
 110705  1.576699972  0.059925001 -0.042450011  0.006850004 -0.002049983 -0.014972320 -0.006500006  0.015749991
 110706  1.388000011  0.057491999  0.009999990 -0.001649976 -0.007999957 -0.004879516 -0.009799957 -0.015450001
 110707  1.379099965  0.059732001  0.007399976  0.010949969 -0.018200040 -0.012197982  0.036700010  0.008800030
 110708  1.423400044  0.064414002  0.016049981  0.021950006  0.008199990 -0.006103265  0.023500085 -0.003550053
 110709  1.302899957  0.064437002 -0.026600003 -0.005650043 -0.000550032 -0.064986445 -0.087000012 -0.024550021
 110710  1.362200022  0.072226003  0.034950018  0.041599989 -0.014050007 -0.010013117 -0.004500031 -0.020600021
 110711  1.316900015  0.088339001 -0.022700012  0.025849998  0.010649979 -0.013691274  0.031800032 -0.023249984
 110803  1.350800037  0.092147000 -0.003350019  0.018349946  0.020299971 -0.003624928 -0.004299998  0.025550008
 110804  1.294800043  0.053371001  0.030350029 -0.041800022  0.000449955 -0.008305509  0.002700090 -0.003000021
 110805  1.236600041  0.053656999 -0.003199995 -0.009000003 -0.018800020 -0.021440091 -0.024999976 -0.007799983
 110806  1.230000019  0.056338001 -0.005549967 -0.002799988  0.023999989 -0.006931868  0.056599975  0.011749983
 110807  1.169899940  0.056665000 -0.001949966 -0.000200033 -0.007050037 -0.019235430 -0.004600048 -0.001849949
 110808  1.128499985  0.059351999  0.019549966  0.030849993 -0.013999999 -0.012517183  0.045799971 -0.013499975
 110809  1.180500031  0.064839996  0.045949996 -0.027450025  0.010650039 -0.036124799  0.050000072  0.023849964
 110810  1.177299976  0.072439000  0.020049989 -0.019550025 -0.011000037 -0.003802949 -0.009600043  0.013149977
 110811  1.044999957  0.094663002  0.022549987 -0.006550014  0.003650010 -0.015742008  0.027399898 -0.015049994
 110903  0.954540014  0.055941999 -0.004444987 -0.020585030 -0.011094987 -0.040268917 -0.027999997 -0.011995018
 110904  1.026999950  0.035220001  0.025345027  0.005250037 -0.008800030 -0.003240745  0.010999918 -0.012419999
 110905  0.914399981  0.034343999 -0.004685014 -0.010045022 -0.007200003 -0.005728914  0.009589970  0.004789978
 110906  0.880320013  0.034933999  0.014824986 -0.003364980 -0.002139986 -0.005723878  0.014580011 -0.001444995
 110907  0.939440012  0.038019001 -0.009024978 -0.010540009  0.003574997 -0.003806138  0.009630024  0.002205014
 110908  0.862959981  0.038860001  0.003749996 -0.011709988 -0.003589988 -0.011374797  0.021079957  0.005245000
 110909  0.789730012  0.040293001 -0.006924987 -0.012600005 -0.007524997 -0.016439660  0.000649989 -0.010244995
 110910  0.836619973  0.048238002  0.022290021 -0.007194996 -0.003255010 -0.028431404  0.039799988  0.000380009
 111003  0.652130008  0.045901999  0.006789982 -0.003120005  0.009050012 -0.018343028  0.025330007 -0.009880006
 111004  0.641340017  0.027620999 -0.002074987 -0.011979997  0.002149999 -0.010238199  0.024760008  0.009245008
 111005  0.556219995  0.026647000  0.012639999 -0.008520007  0.005109996 -0.009686897  0.005819976 -0.002310008
 111006  0.558510005  0.028624000  0.003775001  0.000900000 -0.008100003 -0.008180662  0.007849991  0.001495004
 111007  0.495359987  0.028444000  0.032590017 -0.012559980  0.001900002 -0.004442410  0.013589978 -0.000440001
 111008  0.510360003  0.031665999  0.026665002 -0.023130000 -0.003385007 -0.002074262 -0.000760019  0.001419991
 111009  0.443309993  0.033025000 -0.007765010 -0.006825000 -0.003210008 -0.007729411 -0.005700022  0.004230008
 111010  0.445140004  0.040477999  0.026319996  0.000534996  0.003799990 -0.013001408 -0.008969992 -0.005280003
 111103  0.393929988  0.035087001  0.030809999 -0.006745011  0.004020005 -0.004224044  0.003969997  0.015510008
 111104  0.316190004  0.018764000  0.012795001 -0.006219998  0.001145005 -0.004118449  0.012639999 -0.003359988
 111105  0.356620014  0.021225000  0.008145005 -0.007015005  0.001670003 -0.011156383  0.015250027 -0.004290000
 111106  0.269620001  0.019659000  0.008730009 -0.008200005 -0.001000002 -0.009734116 -0.009310007  0.002000004
 111107  0.269609988  0.021323999 -0.006269991  0.006805003 -0.005889997 -0.005351477  0.009549975  0.003979996
 111108  0.278609991  0.023886001  0.027290002 -0.001055002  0.004260004 -0.001202084 -0.007930011  0.002729997
 111109  0.218300000  0.024783000  0.000310004 -0.000579998  0.005364999 -0.009926382 -0.014310002  0.010784999
 111203  0.205660000  0.023569001 -0.006984994 -0.002640001  0.004874997 -0.002606556  0.015929997 -0.009209998
 111204  0.157560006  0.012056000  0.005795002  0.000900000 -0.001809999 -0.002959244 -0.005499989  0.000894994
 111205  0.144350007  0.012730000  0.012249999 -0.000160001 -0.002465002 -0.000452770 -0.000349998  0.005879998
 111206  0.122979999  0.012669000  0.013230000  0.003134996  0.002119996 -0.004094558  0.001489997 -0.000330001
 111207  0.118069999  0.014149000  0.007390000  0.002665002 -0.003495000 -0.001061802  0.000369996  0.002049997
 111208  0.111040004  0.015460000 -0.005144998  0.000735000 -0.000015002 -0.008844595  0.010240003  0.000439998
 111209  0.109269999  0.018618001  0.005095001 -0.005984999  0.006270003 -0.000418691 -0.002960004  0.003309499
 111303  0.062579997  0.010623000  0.007530503 -0.004505999 -0.002452999 -0.006238054 -0.003612004 -0.001576500
 111304  0.043977000  0.005318400  0.004706999 -0.003599500 -0.001174001 -0.000502686 -0.002369002  0.000095999
 111305  0.052940998  0.006784600  0.002891500 -0.001347499  0.000210499 -0.002639893 -0.002864003  0.001071000
 111306  0.036405001  0.006023000  0.001723001  0.000232499 -0.002214000 -0.003274573 -0.003963999  0.000664001
 111307  0.048370998  0.007962700  0.003749000 -0.000855502  0.003314499 -0.003854059  0.002402000 -0.001580499
 111308  0.047625002  0.009418400 -0.000667499  0.002260501 -0.000550501 -0.002171805  0.002791002 -0.003896499
 120205  1.606999993  0.068562001 -0.026650012 -0.001800001 -0.007099986 -0.044821456  0.018999934 -0.007200003
 120206  1.582000017  0.066590004 -0.036500037  0.010500014 -0.005350053 -0.005423370  0.004099965  0.005949974
 120207  1.580399990  0.066606000 -0.026400030 -0.028699994 -0.017500043 -0.010813512  0.034899950  0.004400015
 120208  1.593500018  0.066094004 -0.037699997  0.030499995 -0.004499972 -0.012442295 -0.030799985 -0.006700039
 120209  1.561400056  0.065747000 -0.002250016  0.015749991 -0.022249997 -0.018409226 -0.029599905 -0.010949969
 120210  1.508900046  0.064745001 -0.024949968  0.019149959  0.002400041 -0.027134929  0.023900032 -0.014600039
 120211  1.324000001  0.060766000 -0.009550035  0.006300032 -0.004350007 -0.060110863 -0.040199995 -0.004899979
 120303  1.674299955  0.098734997  0.002250016 -0.002250016 -0.012849987 -0.045433458  0.001299977  0.036700010
 120304  1.950700045  0.070221998 -0.061649978  0.018249989  0.001749992 -0.022192337  0.003400087 -0.005249977
 120305  1.945999980  0.070698999 -0.041700006 -0.013500035  0.017899990 -0.024611074 -0.015500069 -0.003199995
 120306  1.838199973  0.068666004 -0.004400015  0.017199993 -0.013849974 -0.009457816  0.000800014 -0.016850054
 120307  2.039999962  0.073109001 -0.012000024  0.028849959 -0.006150007 -0.030967282  0.000299931  0.010999918
 120308  1.793699980  0.069739997 -0.034850001  0.003399968  0.002049983 -0.026672887  0.001699924 -0.019200027
 120309  1.768599987  0.070134997 -0.017949998  0.007649958  0.010950029 -0.012509290 -0.050999999  0.001550019
 120310  1.677199960  0.069709003 -0.007499993 -0.002950013 -0.005050004 -0.006274738 -0.041400075  0.015900016
 120311  1.712299943  0.074267000 -0.013100028  0.010499954  0.014349997 -0.011204148 -0.026500106 -0.010850012
 120403  2.115600109  0.098016001  0.006350040 -0.023150027  0.012099981 -0.063583858  0.068500042 -0.030050039
 120404  1.936200023  0.062217999 -0.014250040  0.016399980 -0.007550001 -0.009060331 -0.026399970 -0.006550014
 120405  1.898699999  0.061797999 -0.032549977  0.018299997 -0.011050045 -0.014150377 -0.020699978  0.005499959
 120406  2.072499990  0.065880001 -0.036800027  0.015749931 -0.016350031 -0.010290306 -0.013200045  0.015299916
 120407  1.859500051  0.062762998 -0.067300022  0.001150012  0.006749988 -0.009430248 -0.035099983 -0.012449980
 120408  1.780200005  0.062729001 -0.018150032 -0.007700026 -0.000199974 -0.043593526 -0.057600021 -0.017300010
 120409  1.723299980  0.062942997 -0.045700014  0.006499946 -0.000050008 -0.014438925 -0.032600045  0.014800012
 120410  1.808599949  0.067570999  0.007300019 -0.004000008  0.000000000 -0.032206398 -0.038100004 -0.000349998
 120411  1.697999954  0.069912001 -0.022599995  0.016499996  0.015049994 -0.011454318 -0.048700094 -0.011749983
 120503  1.904600024  0.084333003 -0.036849976 -0.008249998 -0.008199990 -0.027828943 -0.057099938 -0.005049944
 120504  1.934800029  0.057200000 -0.026950002  0.008849978 -0.011799991 -0.005408325 -0.023599982  0.014850020
 120505  1.873999953  0.056781001 -0.039899945  0.010749996  0.000650048 -0.005556299 -0.011700034  0.017300010
 120506  1.735000014  0.055054002  0.016949952 -0.006500006  0.007700026 -0.005687029 -0.019099951  0.006650031
 120507  1.684499979  0.055548999 -0.008149981 -0.004000008  0.003149986 -0.016292606  0.008899927  0.008450031
 120508  1.778300047  0.058688998 -0.046450019 -0.005249977 -0.001200020 -0.010271490  0.022300005 -0.005899966
 120509  1.635800004  0.057418000  0.003199995 -0.004149973 -0.005900025 -0.005742798 -0.044499993 -0.016700029
 120510  1.694499969  0.062267002 -0.016250014 -0.009249985  0.012000024 -0.011981796 -0.033900023  0.005649984
 120511  1.655799985  0.067737997  0.006399989  0.000899971 -0.014699996 -0.011503872 -0.004199982  0.010049999
 120603  1.664800048  0.080618002  0.014949977 -0.015100002  0.009249985 -0.009712967  0.001800060  0.009000003
 120604  1.771499991  0.055615000  0.012499988 -0.004649997  0.013500035 -0.018365681  0.018100023 -0.005399942
 120605  1.564700007  0.052124001 -0.025049984 -0.010699987 -0.010550022 -0.020901311 -0.041399956 -0.020699978
 120606  1.620399952  0.054637000 -0.020049989 -0.021149993 -0.010749996 -0.006652872 -0.000699997 -0.001100004
 120607  1.640200019  0.056216002 -0.025099993 -0.027149975 -0.005450010 -0.027504513  0.004999995 -0.013500035
 120608  1.529899955  0.056010999 -0.030900002  0.020099998 -0.001600027 -0.013313587 -0.025400043  0.016250014
 120609  1.575600028  0.059115000 -0.015749991 -0.005850017  0.003649950 -0.005408315 -0.018800020 -0.014650047
 120610  1.418900013  0.060387000 -0.006500006 -0.015900016  0.007600009 -0.007435869  0.023800015  0.003650010
 120611  1.386100054  0.067261003 -0.034550011 -0.034799993 -0.009050012 -0.023722850 -0.013499975 -0.005100012
 120703  1.456799984  0.077523999 -0.029600024 -0.005850017 -0.001249969 -0.017767752  0.060799956 -0.006600022
 120704  1.537500024  0.052411001  0.000299990  0.007200003 -0.004850030 -0.005269740  0.001900077 -0.000950038
 120705  1.449599981  0.051518001  0.013400018  0.018550038 -0.006900012 -0.027705073  0.034799933 -0.001200020
 120706  1.362599969  0.050953999 -0.018649995 -0.000099957  0.008700013 -0.037403855 -0.030400038  0.012300014
 120707  1.369799972  0.053008001 -0.002299964 -0.010399997 -0.008050025 -0.022424284 -0.019999981 -0.017800033
 120708  1.306200027  0.053583000  0.003099978  0.008749962  0.007049978 -0.006852932 -0.007599950  0.006949961
 120709  1.322700024  0.057030998 -0.001749992  0.003549993 -0.013050020 -0.005410420 -0.002900004 -0.016099989
 120710  1.343700051  0.062247001 -0.029799998 -0.003400028 -0.009649992 -0.012206451 -0.008599997 -0.012000024
 120711  1.246399999  0.071537003 -0.016600013 -0.000400007 -0.010399997 -0.020106910  0.012400031 -0.009799957
 120803  1.320400000  0.075240001  0.043649971 -0.035250008 -0.010249972 -0.052737113 -0.057399988  0.004450023
 120804  1.296200037  0.048854001 -0.017700016 -0.004799962  0.016699970 -0.022794172  0.032299995  0.003549993
 120805  1.190299988  0.047502000  0.015649974 -0.002700031 -0.024349988 -0.025329228 -0.036200047  0.017500043
 120806  1.207499981  0.049385998 -0.002499998 -0.002849996  0.004299998 -0.021470975 -0.025699973  0.001900017
 120807  1.179900050  0.050163001  0.029900014  0.007349968 -0.015600026 -0.004430875  0.000100017 -0.011449993
 120808  1.078400016  0.049970999 -0.007550001 -0.021449983  0.005550027 -0.026090855  0.018499970  0.004200041
 120809  1.050099969  0.052809000  0.007400036  0.000599980  0.006399989 -0.017065793 -0.029299974  0.017099977
 120810  1.153100014  0.061655000  0.008499980 -0.005250037 -0.014600039 -0.027697327  0.022199988 -0.006150007
 120811  1.084499955  0.077739999  0.013999999 -0.034049988  0.021949947 -0.049703129 -0.083900094 -0.001299977
 120903  0.957289994  0.046207000  0.015825033 -0.018409997 -0.006370008 -0.007704253  0.012030005  0.008565009
 120904  0.935069978  0.030219000  0.018045008 -0.006134987 -0.002899975 -0.011835148 -0.006500006  0.006839991
 120905  0.873120010  0.030060001 -0.000780016  0.000669986  0.000529975 -0.013805524  0.000150025  0.003555000
 120906  0.834640026  0.030069999  0.006054997 -0.004595011 -0.000335008 -0.007648361 -0.014469981  0.001440018
 120907  0.815680027  0.031091001  0.024080008  0.006394982  0.000725001 -0.002512593  0.001490057  0.003360003
 120908  0.809080005  0.032763999  0.005860001 -0.010675013  0.004465014 -0.004457287  0.005119979  0.003984988
 120909  0.727310002  0.033075001  0.006320000  0.002654999 -0.005329996 -0.013443432 -0.033680022  0.003680021
 120910  0.784039974  0.039816000 -0.005854994 -0.003745019 -0.000645012 -0.002195365  0.000319958 -0.001729995
 121003  0.643419981  0.037482001  0.005499989  0.012414992 -0.005649984 -0.003704954 -0.006310046  0.006769985
 121004  0.600080013  0.024065999  0.006400019 -0.007069975  0.004954994 -0.001919087  0.004200041  0.000925004
 121005  0.530309975  0.023584999  0.012529999 -0.002265006 -0.004149973 -0.017112423 -0.004560053  0.008175015
 121006  0.497350007  0.023701999  0.005515009 -0.001665011  0.004110008 -0.002518356  0.004310012 -0.003980011
 121007  0.465600014  0.024264000  0.011360005  0.010364994 -0.005730003 -0.003295861  0.004800022  0.002159998
 121008  0.452419996  0.025503000 -0.003235012 -0.008984998 -0.003580004 -0.003463227 -0.013020009 -0.003430009
 121009  0.459890008  0.028912000  0.002884999 -0.004005000  0.000259995 -0.017349537  0.023870021 -0.000664994
 121010  0.371149987  0.030997001  0.005784988 -0.011059999 -0.004690006 -0.002024565  0.008120000 -0.004995003
 121103  0.366719991  0.027814999  0.005459994  0.004055008 -0.006290004 -0.009245903  0.014349997  0.002664998
 121104  0.329409987  0.017247999  0.010760009 -0.005655006  0.000225008 -0.001778217 -0.004670024  0.001340002
 121105  0.257580012  0.016059000  0.020805009 -0.002859995  0.002884999 -0.007257822 -0.000279993 -0.005074993
 121106  0.242400005  0.016442999  0.018364996  0.002464995 -0.004415005 -0.010971389 -0.015999988 -0.001800001
 121107  0.250699997  0.017974000  0.010230005  0.006984994  0.001180001 -0.001148083 -0.004490018 -0.002444997
 121108  0.240970001  0.019447999  0.003700003  0.003025010 -0.000845000 -0.007988999 -0.009439990 -0.002120003
 121109  0.254489988  0.023019999  0.005405001 -0.004270002 -0.001344994 -0.004566341 -0.003520012  0.001955003
 121203  0.195099995  0.018529000  0.005959995  0.004069999 -0.003715001 -0.002307734 -0.005670011 -0.004079998
 121204  0.143350005  0.010555000  0.006570004 -0.000094995 -0.002939999 -0.006193907 -0.006509990  0.001924999
 121205  0.128710002  0.010723000  0.004345000 -0.000459999 -0.001810007 -0.004406851 -0.007789999  0.001814999
 121206  0.100720003  0.010292000  0.003425002 -0.003705002  0.001525000 -0.005448540 -0.006309994 -0.004250001
 121207  0.118009999  0.012552000 -0.000510000 -0.003315002  0.002104998 -0.000758500  0.004749998 -0.002250001
 121208  0.122170001  0.014483000  0.003435001 -0.002200000  0.000185002 -0.000367149  0.007569999 -0.001204997
 121209  0.087407000  0.013593000  0.004430998 -0.000060000 -0.002284497 -0.000956893 -0.003748998 -0.000099000
 121303  0.083302997  0.010361000  0.001508001 -0.002053499 -0.002075501 -0.000562114  0.002900995  0.001287501
 121304  0.051685002  0.005425600  0.008096999 -0.000062000  0.001192000 -0.002393707  0.000650004 -0.000527000
 121305  0.057043999  0.006333300  0.003989499 -0.001571499  0.001010500 -0.002468029  0.003295001 -0.001491001
 121306  0.039331999  0.005744700  0.000777999 -0.003467500 -0.000430500 -0.002230499 -0.000472002 -0.002136501
 121307  0.033805002  0.005916900  0.002597500  0.002261499  0.000849500 -0.001131164 -0.001018997  0.000070000
 121308  0.034288999  0.006748800  0.008152499  0.000524500  0.000585001 -0.003286493 -0.003403001 -0.001949999
 121309  0.023737000  0.007266900  0.003030000 -0.001104000  0.000227000 -0.002200832 -0.000173999  0.000084000
 130205  1.781800032  0.073196001 -0.044699967  0.012500048  0.022549987 -0.025838993 -0.030099988  0.024400055
 130206  1.844900012  0.072958000 -0.021849990  0.028750002  0.019600034 -0.020865513 -0.028100014  0.009949982
 130207  1.890200019  0.073423997  0.009599984  0.019050002 -0.002600014 -0.005643615 -0.084900022 -0.006449997
 130208  1.736700058  0.070184998 -0.026150048  0.025399983  0.005600035 -0.009998606  0.016200066  0.020299971
 130209  1.760400057  0.069430999 -0.004399955  0.029399991  0.017849982 -0.006540081 -0.048799992  0.007500052
 130210  1.719099998  0.069609001 -0.002449989  0.028849959 -0.006749988 -0.027360789 -0.021299958  0.019349992
 130211  1.551100016  0.065605000 -0.018499970  0.034749985 -0.000800014 -0.027298881 -0.086899996 -0.005249977
 130212  1.307100058  0.137040004 -0.032799959  0.014599979 -0.004150033 -0.086388096  0.039000034  0.005250037
 130303  1.653100014  0.091824003 -0.045599997  0.010150015 -0.019850016 -0.005501142 -0.004999995  0.006349981
 130304  1.989599943  0.072301000 -0.017899990  0.012950063 -0.015300035 -0.037688732 -0.040800095 -0.004350066
 130305  2.087800026  0.074726999 -0.026350021  0.023300052  0.005499959 -0.009309876  0.028500080 -0.009850025
 130306  2.019500017  0.073050998 -0.040300012  0.021950006  0.006600022 -0.008139494 -0.034499884  0.009799957
 130307  2.044100046  0.074114002 -0.026749969  0.008999944  0.028799951 -0.019116314 -0.005199909 -0.001900017
 130308  1.925300002  0.072159998 -0.021650016  0.012999952  0.004450023 -0.042306446 -0.072999954  0.024299979
 130309  1.939700007  0.073586002 -0.019250035 -0.012499988 -0.010299981 -0.023138735  0.024399996  0.004649997
 130310  1.801599979  0.071932003 -0.017949998 -0.011849999  0.005249977 -0.011063952 -0.057800055  0.016300023
 130311  1.776600003  0.074620001 -0.008650005 -0.020549953  0.011449993 -0.036692075 -0.083799958  0.014150023
 130403  2.043800116  0.092389002 -0.034899950 -0.005150080 -0.009800076 -0.046415709 -0.052099943  0.036199927
 130404  2.031800032  0.064824000  0.007250011 -0.008049965  0.015400052 -0.008348522 -0.039999962  0.007000089
 130405  2.036099911  0.065350004 -0.025699973  0.000699997 -0.008499980 -0.040356133 -0.049400091  0.001500010
 130406  1.921499968  0.063451000  0.004099965 -0.033699989 -0.014750004 -0.021689873 -0.037700057  0.009250045
 130407  1.910400033  0.063868001 -0.014900029 -0.010550022 -0.004700005 -0.022436153 -0.034199953 -0.004200041
 130408  2.056499958  0.067813002 -0.052150071 -0.008150101 -0.006450057 -0.011859295 -0.027699947  0.024499953
 130409  1.874099970  0.065737002 -0.025900006  0.019400001 -0.004649997 -0.005700240 -0.012000084 -0.001150012
 130410  2.017699957  0.070629001 -0.025849938 -0.020850062  0.020600080 -0.008521277 -0.026400089  0.006099939
 130411  1.890900016  0.072783999 -0.007300019 -0.013549984 -0.015199959 -0.035832461 -0.037699938  0.011500001
 130503  1.840600014  0.078850001  0.012600005  0.001949966  0.009799957 -0.048518490 -0.082299948 -0.009850025
 130504  1.937199950  0.057411999 -0.010149956 -0.002499998 -0.004950047 -0.014549980 -0.047000051 -0.003650010
 130505  1.920899987  0.057960000 -0.034950018  0.023549974  0.009850025 -0.010234268 -0.001800060 -0.006300032
 130506  1.888900042  0.058042999 -0.007750034  0.011900008  0.004400015 -0.006865327 -0.012799978 -0.000349998
 130507  1.890599966  0.059028000 -0.021300018 -0.002849996  0.001100004 -0.005770612  0.000299931 -0.023549974
 130508  1.885200024  0.059827998  0.000899971  0.013799965  0.003750026 -0.005845712 -0.016799927  0.017250001
 130509  1.892199993  0.062004000  0.001300037  0.015749991  0.003199995 -0.029437583  0.017799973 -0.028100014
 130510  1.871500015  0.064800002 -0.017600000 -0.004049957 -0.004099965 -0.006860023 -0.005699992  0.004349947
 130511  1.673099995  0.065714002 -0.043799996  0.014450014 -0.002349973 -0.008105540 -0.060799956  0.026099980
 130603  1.753700018  0.079313003  0.009200037 -0.013849974  0.027449965 -0.013797179 -0.006199956  0.010100007
 130604  1.760800004  0.055429999 -0.016799986 -0.011649966  0.015650034 -0.023614032  0.014000058  0.014800012
 130605  1.790899992  0.056625001 -0.006399989 -0.005450010  0.004199982 -0.019835085 -0.018100023  0.011399984
 130606  1.681100011  0.055631999 -0.019900024 -0.001749992  0.021849990 -0.009604205  0.042500019  0.000600040
 130607  1.667199969  0.056295998 -0.000249982  0.007600009 -0.009050012 -0.005192296 -0.015799999 -0.021350026
 130608  1.638499975  0.057287000 -0.025600016  0.014400005  0.018949986 -0.020300290 -0.059599996 -0.004050016
 130609  1.530599952  0.057551999  0.008099973  0.002449989  0.002699971 -0.007324603 -0.014100075 -0.012650013
 130610  1.548099995  0.061264001 -0.006199956  0.026099980  0.010500014 -0.022985686  0.003800035  0.007349968
 130611  1.699200034  0.074202001 -0.035699964  0.016100049  0.002050042 -0.012980924  0.045600057  0.002449989
 130703  1.706699967  0.079916000 -0.026300013 -0.004899979  0.000200033 -0.016111797  0.057399988  0.013999999
 130704  1.569000006  0.053362999 -0.014899969  0.012449980 -0.011250019 -0.026018845 -0.019299984  0.007900000
 130705  1.550600052  0.053355999  0.012199998 -0.012600005  0.016100049 -0.010937748 -0.002999902 -0.017949998
 130706  1.574900031  0.054871000 -0.011299968 -0.010399997  0.007100046 -0.013840626 -0.036700010 -0.016550004
 130707  1.406000018  0.053188998 -0.022700012  0.015749991  0.009149969 -0.012320012  0.051100016  0.001950026
 130708  1.347700000  0.053089000 -0.010399997 -0.002249956  0.001999974 -0.015537123 -0.007500052 -0.001899958
 130709  1.289800048  0.054641001 -0.034600019  0.005900025  0.018550038 -0.019504119 -0.023899913  0.006850004
 130710  1.322900057  0.060272001  0.041900039 -0.041199982 -0.007900000 -0.048664611 -0.084999919  0.005099952
 130711  1.300899982  0.070169002  0.033200026  0.005699992  0.012049973 -0.034830458 -0.056599975  0.005200028
 130803  1.385100007  0.072085999 -0.004850030 -0.002200007 -0.009000003 -0.068329193 -0.075199962 -0.026499987
 130804  1.330800056  0.049222998  0.012300014 -0.006349981  0.002050042 -0.004069728 -0.012899995  0.007599950
 130805  1.228000045  0.047720000 -0.038299978  0.014400005  0.012349963 -0.010475286 -0.006199956 -0.004000008
 130806  1.256999969  0.049249999  0.000750005  0.020900011 -0.000200033 -0.011072442 -0.023100019  0.007550001
 130807  1.202800035  0.049805999  0.008050025 -0.012400031 -0.002999961 -0.017984660 -0.051199913  0.009350002
 130808  1.161299944  0.051220000  0.021899998 -0.023499966  0.019349992 -0.037952676 -0.045200109  0.002200007
 130809  1.169800043  0.053978000 -0.006600022  0.030600011 -0.008650005 -0.005456164 -0.039999962  0.003950000
 130810  1.144799948  0.059932001 -0.030999959  0.026750028  0.006850004 -0.003847130  0.001599908  0.007149994
 130811  1.059700012  0.072907001 -0.022020012 -0.001550019  0.005649984 -0.024794582 -0.019299984 -0.002449989
 130903  1.039999962  0.045131002  0.000275016 -0.004849970 -0.002649963 -0.003064693  0.012399912 -0.004249990
 130904  0.968299985  0.030711999  0.019279987 -0.003950000  0.003995001 -0.024468351 -0.019760013  0.005315006
 130905  0.949410021  0.030843001  0.013410002  0.016625017  0.006514996 -0.007922340  0.007090032  0.010759979
 130906  0.890299976  0.030521000 -0.007945001  0.003289998  0.000550002 -0.003639200 -0.001730025 -0.000810027
 130907  0.867160022  0.031300999  0.003399998  0.004795015  0.006785005 -0.006330759 -0.018610001  0.005234987
 130908  0.870769978  0.033220001 -0.001450002  0.000495017  0.010394990 -0.002838413  0.004619956  0.008114994
 130909  0.911740005  0.036947999  0.001644999 -0.002584994  0.002305001 -0.009784269 -0.012080014  0.008660018
 130910  0.831579983  0.039668001  0.010955006 -0.001305014  0.005479991 -0.002813063 -0.023680031  0.002455026
 131003  0.614579976  0.033808000  0.014930010 -0.000239998  0.001035005 -0.001898551  0.017729998  0.001109987
 131004  0.587279975  0.023461999  0.010185003 -0.003605008  0.004559994 -0.007234936  0.023499966 -0.006240010
 131005  0.548420012  0.023073001  0.004884988 -0.004634976 -0.000485003 -0.002885325 -0.008979976 -0.007854998
 131006  0.543770015  0.024013000 -0.000254989 -0.004375011  0.003424972 -0.015108738 -0.018700004  0.004880011
 131007  0.482050002  0.024038000 -0.000959992 -0.010175005 -0.000959992 -0.008644118  0.003270000 -0.001454994
 131008  0.484890014  0.025509000 -0.003649995 -0.007250011  0.000799999 -0.005918051  0.004100025 -0.002244994
 131009  0.481819987  0.028374000  0.017370000 -0.006320000  0.007280007 -0.008277995 -0.013050020  0.004749998
 131010  0.483839989  0.034751002  0.007524997  0.006685004  0.001434997 -0.019810611 -0.001010001 -0.007145002
 131103  0.396580011  0.026465001  0.008359998  0.000764996 -0.002230003 -0.014831969  0.032950014 -0.012290001
 131104  0.323540002  0.016627001  0.004730001 -0.005649999  0.005109996 -0.007633813 -0.006060004 -0.003460005
 131105  0.268590003  0.015827000  0.007440001 -0.004850000  0.001540005 -0.009493768  0.001190007  0.000445008
 131106  0.258399993  0.016601000  0.016424999  0.001515001 -0.004054993 -0.000759941  0.010309994 -0.001359999
 131107  0.244090006  0.017031001 -0.005130008 -0.005934998  0.002079993 -0.006372527 -0.004889995 -0.003974997
 131108  0.230010003  0.018228000  0.002924994  0.004060000  0.000184998 -0.001215375  0.002780005 -0.000464998
 131109  0.259700000  0.021973001  0.012759998 -0.005695000  0.000660002 -0.013224221  0.005679995 -0.003470004
 131110  0.227180004  0.026165999  0.001050003 -0.000414997 -0.008274995 -0.004095183 -0.009899989  0.004014999
 131203  0.158109993  0.014909000  0.006200001 -0.003244996 -0.001489997 -0.005381457 -0.008180007 -0.002975002
 131204  0.146280006  0.010334000  0.008254997  0.001050003  0.000905000 -0.003510273  0.006410003  0.004759997
 131205  0.130689994  0.010408000  0.004835002 -0.004345000  0.000364996 -0.002422433 -0.003160000 -0.001005001
 131206  0.113159999  0.010464000  0.000885002  0.000434998 -0.001280002 -0.002640697  0.003490001  0.002895001
 131207  0.100599997  0.010849000  0.013541501 -0.000514999 -0.000469998 -0.001693812  0.004443996  0.001681998
 131208  0.086444996  0.011111000  0.010205001 -0.000158500  0.002220001 -0.002339222 -0.007231005 -0.002498500
 131209  0.104769997  0.014735000  0.000491999 -0.002075002 -0.003521502 -0.006122850  0.008692995  0.003331497
 131303  0.069365002  0.008091300  0.005344499 -0.002922997  0.000460502 -0.002768636  0.000473000  0.001497502
 131304  0.051405001  0.005118700  0.002035001 -0.003293501 -0.000264000 -0.002383851 -0.000032999 -0.000320999
 131305  0.048395999  0.005329500  0.005307499 -0.000627000  0.000279000 -0.000161463 -0.004295003  0.000073001
 131306  0.032722000  0.004768800  0.003771001 -0.000316000 -0.001106501 -0.002459117 -0.002840001  0.000794500
 131307  0.034747999  0.005418900  0.003390500  0.000096001  0.000804499 -0.000407969 -0.002092000  0.001896000
 131308  0.035914999  0.006506600  0.003097499 -0.000155501 -0.000524500 -0.004540286 -0.004936002  0.001176501
 131309  0.027729001  0.006855700  0.001204999 -0.000460001 -0.000539999 -0.003929111 -0.003123999 -0.001364000
 140205  1.730599999  0.064566001 -0.017250001  0.020999968 -0.004299998 -0.015134672 -0.018399954  0.016799986
 140206  1.710199952  0.063135996 -0.032999992  0.020900011 -0.001850009 -0.016164470 -0.036500096 -0.019299984
 140207  1.831200004  0.064599998 -0.036750019  0.014699996  0.006150007 -0.006215518  0.010900021  0.007650018
 140208  1.755800009  0.062440999  0.012350023  0.040549994 -0.009550035 -0.008388192 -0.040300012 -0.017400026
 140209  1.685400009  0.060658999 -0.025550008  0.010699987 -0.006300032 -0.013965396 -0.022300005  0.014799953
 140210  1.703199983  0.060885999 -0.041200042  0.011200011  0.013349950 -0.038381755 -0.049300075  0.004149973
 140211  1.671700001  0.060304999 -0.020699978  0.028249979 -0.011299968 -0.029981209 -0.034199953  0.003350019
 140212  1.576400042  0.108960003 -0.074150026  0.043399990  0.005900025 -0.057907604 -0.073399901 -0.014500022
 140303  1.839599967  0.085850000  0.026449978  0.023200035 -0.027300000 -0.035469260 -0.040400028  0.026899993
 140304  2.022700071  0.066058002  0.008749962 -0.017100096 -0.002250075 -0.017938586 -0.035199881 -0.035549998
 140305  2.080899954  0.067313001 -0.010149956  0.018499970 -0.010149956 -0.009511112 -0.004899979 -0.001650095
 140306  1.998399973  0.065260001 -0.030150056  0.003799975 -0.001399994 -0.011621146 -0.057699919  0.012549996
 140307  1.970999956  0.064779997 -0.048399985  0.011950016 -0.019299984 -0.018036123 -0.041900158 -0.001500010
 140308  1.927899957  0.064067997 -0.053700030 -0.011399984 -0.000800014 -0.007800695 -0.044499993 -0.005849957
 140309  1.924700022  0.064639002 -0.047350049  0.008899987  0.008650005 -0.024581768 -0.055500031 -0.010249972
 140310  1.921100020  0.065834999 -0.028900027  0.039000034 -0.004949987 -0.008841371 -0.001299977 -0.015950024
 140311  1.982699990  0.068543002 -0.055899918  0.024150014 -0.008150041 -0.007343015 -0.015900016  0.007800102
 140312  1.860299945  0.128690004 -0.082399964  0.021949947  0.005949974 -0.068334073 -0.038000107 -0.016399980
 140403  1.883100033  0.076759003 -0.018000007 -0.007749975  0.014100015 -0.017668130 -0.046800017  0.004250050
 140404  2.024499893  0.058375999 -0.023999989 -0.001349926 -0.002850056 -0.007946866  0.013999939  0.008750081
 140405  1.944599986  0.056915998 -0.020500064 -0.014899969  0.005450010 -0.007212684 -0.005200028 -0.006850004
 140406  2.029299974  0.058366999 -0.035649955 -0.003099918  0.001299977 -0.008425790 -0.014100075 -0.003750086
 140407  1.868499994  0.056286000 -0.014449954  0.005400002 -0.001599967 -0.033129632 -0.023900032  0.007449985
 140408  1.928099990  0.057331000 -0.030399978  0.021099985  0.013850033 -0.019780379 -0.039399981 -0.001200020
 140409  1.857499957  0.056727000 -0.032950044 -0.001550019  0.005699992 -0.034927946 -0.067800045 -0.023949981
 140410  2.006700039  0.060832001 -0.043299913  0.014999926 -0.013450027 -0.023983506 -0.040899992  0.011150002
 140411  2.049700022  0.065200001 -0.028150082 -0.023900032  0.012349963 -0.049627572 -0.030299902 -0.011849999
 140412  1.839800000  0.121450000 -0.075699985  0.065699995 -0.025600016 -0.021965884 -0.057500005  0.005500019
 140503  1.900400043  0.071088001 -0.050999999 -0.009899974 -0.015699983 -0.011747763  0.045899987  0.007049978
 140504  1.835199952  0.050620001 -0.015200019 -0.000850022  0.002099991 -0.026628250  0.014199972  0.003950000
 140505  1.976099968  0.052508999 -0.045999944  0.005100012  0.010599971 -0.006596907 -0.013900042 -0.011099935
 140506  1.856199980  0.050730001 -0.029599965  0.009450018  0.009750009 -0.007308358 -0.027300000  0.014900029
 140507  1.760900021  0.049899999 -0.028349996 -0.005549967  0.002250016 -0.013082840 -0.011500001  0.000500023
 140508  1.795600057  0.050562002 -0.026300013 -0.023050010 -0.000849962 -0.029486042 -0.082999945 -0.003149986
 140509  1.755900025  0.051185999 -0.040950000 -0.003000021 -0.006499946 -0.024656013 -0.048699975 -0.008450031
 140510  1.716400027  0.052223999 -0.021250010  0.007999957  0.004499972 -0.008207241 -0.043699980 -0.000850022
 140511  1.908699989  0.060189001 -0.005999982  0.003049970  0.002349973 -0.044236626 -0.091199994 -0.017750025
 140603  1.653499961  0.066827998  0.009750009 -0.026050031  0.000100017 -0.034410655 -0.003400087  0.020850003
 140604  1.732499957  0.049350999 -0.018800020 -0.000450015 -0.013749957 -0.011088897  0.000000000 -0.011449993
 140605  1.677700043  0.048587002 -0.002250016  0.022149980  0.011700034 -0.027220847 -0.033499956 -0.016250014
 140606  1.583699942  0.047180999 -0.002050042 -0.002949953 -0.003950000 -0.010034346  0.001299977 -0.011849999
 140607  1.554800034  0.047299001 -0.024800003  0.006449997  0.005349994 -0.025877761 -0.056399941 -0.008450031
 140608  1.641100049  0.049550999 -0.028649986  0.017600000  0.003950000 -0.013301496 -0.002999902 -0.004750013
 140609  1.529199958  0.049357001 -0.039250016  0.003350019  0.001250029 -0.018159673 -0.011900067  0.014500022
 140610  1.524099946  0.051848002 -0.036100030  0.007399976 -0.021200001 -0.049045496 -0.061700106  0.000599980
 140611  1.601799965  0.060125999 -0.011099994  0.007950008 -0.003349960 -0.008059910 -0.012899995  0.009749949
 140703  1.573699951  0.065283999 -0.017549992  0.007850051  0.011049986 -0.017940175  0.006500006  0.009350002
 140704  1.546399951  0.046796001  0.023899972 -0.003250003  0.007750034 -0.006403089 -0.010300040  0.002449989
 140705  1.499799967  0.046372000 -0.029299974  0.010349989  0.001699984 -0.028301431  0.011600018  0.004999995
 140706  1.439900041  0.046089001  0.002799988  0.009850025  0.004050016 -0.014911139  0.030200005  0.009650052
 140707  1.447499990  0.046507999 -0.037199974  0.005549967 -0.008000016 -0.010397709  0.003299952  0.015649974
 140708  1.332399964  0.045336999 -0.022400022  0.005050004  0.002799988 -0.012935607 -0.025300026  0.004299998
 140709  1.345299959  0.047697000  0.025699973  0.013300002  0.003649950 -0.009347785 -0.004600048  0.002050042
 140710  1.291599989  0.050097998 -0.027949989  0.015200019  0.002950013 -0.013726633 -0.004400015 -0.008450031
 140711  1.336699963  0.060605999 -0.018850029  0.022499979  0.000349998 -0.010022564  0.008199930  0.002849996
 140803  1.329599977  0.060586002  0.029549956  0.008349955  0.003050029 -0.024775991  0.004400015 -0.007200003
 140804  1.292700052  0.043074001 -0.011849999 -0.009899974 -0.001849949 -0.010366823  0.021100044  0.003799975
 140805  1.254400015  0.042656001  0.006600022 -0.011800051  0.007200003 -0.004300308  0.006700039 -0.007900000
 140806  1.226400018  0.042631000 -0.008350015 -0.011849999 -0.008599997 -0.018613204 -0.021899939  0.009799957
 140807  1.108700037  0.040918000  0.000450015  0.015049994  0.005349994 -0.006997077 -0.031000018 -0.004100025
 140808  1.128399968  0.042936999 -0.002149999  0.012599945 -0.003149986 -0.017680863 -0.009000063  0.005800009
 140809  1.122599959  0.044952001 -0.037000000 -0.003799975 -0.013849974 -0.004400322 -0.004800081  0.001599967
 140810  1.148200035  0.050170001 -0.030399978  0.003449976  0.003000021 -0.006030108  0.000000000  0.004150033
 140811  0.952560008  0.056766000 -0.028740019  0.001785010 -0.012795001 -0.040812280 -0.051539958  0.021774977
 140903  1.092100024  0.039793000  0.007000029 -0.007149994  0.001049995 -0.003541519  0.016100049 -0.003700018
 140904  0.955120027  0.026782000  0.001879990 -0.005235016  0.007459998 -0.012048495 -0.005619943 -0.001285017
 140905  0.894940019  0.025931999  0.005434990 -0.008985013  0.003124982 -0.003226432 -0.006579995  0.005565017
 140906  0.895179987  0.026562000  0.000355005 -0.007045001  0.005484998 -0.013686836 -0.019250035 -0.001049995
 140907  0.847710013  0.026465001 -0.005319983  0.002260000 -0.007140011 -0.003818483  0.000200033 -0.004089981
 140908  0.831650019  0.027226999  0.002300024 -0.003199995  0.001330018 -0.002700168 -0.003969967  0.000544995
 140909  0.817749977  0.028936001  0.003654987  0.007699996  0.004159987 -0.009397031 -0.007300019  0.002540022
 140910  0.779569983  0.032177001 -0.028009981 -0.007445008  0.003179997 -0.009391638 -0.011330009  0.004965007
 140911  0.786870003  0.045609999  0.010834992 -0.012974977  0.008619994 -0.021470815 -0.016939998  0.009075016
 141003  0.643869996  0.029471001  0.023955017 -0.005194992 -0.006445020 -0.004715964  0.018329978 -0.001049995
 141004  0.546519995  0.019299001  0.011999995 -0.007679999 -0.000414997 -0.008335589 -0.019860029 -0.001839995
 141005  0.528190017  0.019594001  0.017635018 -0.006339997  0.001634985 -0.007656594 -0.013989985 -0.002274990
 141006  0.511740029  0.019791000  0.011729985 -0.001134992  0.002025008 -0.003279545 -0.000289977 -0.004639983
 141007  0.461730003  0.019472999  0.013205007 -0.000705004 -0.000640005 -0.007336042 -0.016460001 -0.001575008
 141008  0.489100009  0.021513000 -0.003444999  0.001630008 -0.004899994 -0.003008313 -0.016589969 -0.001010001
 141009  0.459289998  0.023156000  0.009365007 -0.001020014  0.000939995 -0.007254675 -0.000869989 -0.004690006
 141010  0.499269992  0.029227000  0.009329990  0.005459994 -0.001144990 -0.001646526  0.004599988 -0.002714992
 141103  0.358999997  0.020838000  0.010184988  0.003980011 -0.003800005 -0.005055611  0.015639991 -0.001815006
 141104  0.304580003  0.013896000  0.006635010 -0.006259993 -0.000605002 -0.002104707  0.005120009  0.005164996
 141105  0.273420006  0.013482000  0.005999997 -0.003484994  0.001635000 -0.007195237 -0.012050003  0.002755001
 141106  0.249170005  0.013555000  0.001379997 -0.000309989  0.000025004 -0.010808915 -0.006209999 -0.003775001
 141107  0.241640002  0.014136000  0.014789991 -0.001800001 -0.001580000 -0.009921492 -0.011070013 -0.003255002
 141108  0.217580006  0.014480000  0.008175001  0.001034997 -0.000040002 -0.004635466 -0.008729994  0.003715001
 141109  0.212850004  0.016377000  0.005065002  0.004195005 -0.001044996 -0.003576215 -0.006599993  0.002075002
 141110  0.242699996  0.022576001 -0.006250001  0.015330002  0.002009995 -0.001252856 -0.006490007  0.001059994
 141203  0.170479998  0.012726000  0.013564996 -0.000830002  0.002104998 -0.003997326  0.004370004  0.000865005
 141204  0.152309999  0.008885800  0.006420001  0.000935003 -0.000780001 -0.005172792  0.006219998  0.001279995
 141205  0.125320002  0.008379500  0.003235005 -0.005665001  0.000864998 -0.000843571 -0.008399993  0.000044998
 141206  0.118519999  0.008852000  0.002145000  0.000040002 -0.001049999 -0.005362438 -0.004260004 -0.002809998
 141207  0.108740002  0.009064300  0.008965001  0.001300000 -0.000550002 -0.000373361 -0.008139998  0.002100002
 141208  0.114119999  0.010337000  0.003844999 -0.003989998 -0.000269998 -0.007410269  0.003430001  0.000960998
 141209  0.113689996  0.012667000  0.002549998 -0.003975000  0.004230000 -0.000827645 -0.000120007  0.000760000
 141210  0.100299999  0.015483000 -0.049972501 -0.004179999  0.000739999 -0.003366713 -0.009670004 -0.001230001
 141303  0.062982999  0.006211300  0.008400498 -0.002991501  0.000389498 -0.000896788 -0.005052000 -0.002549499
 141304  0.053279001  0.004293400  0.003941501 -0.002295500  0.000041001 -0.002535012 -0.003493998  0.000588499
 141305  0.045336001  0.004237500  0.002988501 -0.000892499  0.000032000 -0.001606066 -0.002195001  0.000149501
 141306  0.038949002  0.004307500  0.002662499 -0.000145501  0.000796499 -0.000566953 -0.001424998  0.001419999
 141307  0.038880002  0.004767000  0.001093499  0.001175001  0.001132499 -0.000814799 -0.001814999  0.000243001
 141308  0.036766000  0.005332300  0.000298500 -0.000556499  0.001112500 -0.000143961 -0.001410998  0.000427000
 141309  0.034068000  0.006076900  0.002583999 -0.001898000  0.002126001 -0.001503122 -0.000613000 -0.000511500
 150204  1.463500023  0.077504002 -0.007900000 -0.001349986  0.001750052 -0.049657423 -0.075799942  0.010249972
 150205  1.736799955  0.081269003 -0.037650049  0.006749988 -0.023100019 -0.013036507  0.012699962 -0.000700057
 150206  1.733899951  0.079232000 -0.038950026  0.036300004  0.013149977 -0.030182192  0.005299926  0.017300010
 150207  1.788900018  0.079430997 -0.008750021  0.043349981 -0.022850037 -0.016025586 -0.023800015  0.002250016
 150208  1.611500025  0.073717996 -0.029100001  0.045899987 -0.005750000 -0.029105304 -0.055799961  0.010249972
 150209  1.628600001  0.073674001 -0.044499993  0.031499982 -0.004299998 -0.030983156 -0.045600057 -0.007599950
 150210  1.699699998  0.075129002 -0.044649959  0.041700006 -0.012300014 -0.009231104  0.014600039  0.001550019
 150211  1.593299985  0.071653999 -0.045199990  0.021950006 -0.008499980 -0.020619618 -0.045799971  0.008350015
 150212  1.373000026  0.106330000 -0.099200010  0.031899989 -0.013600051 -0.009451397 -0.042699933 -0.010049999
 150303  1.722700000  0.106080003 -0.028450012  0.027400017 -0.034999967 -0.013014223  0.042299986 -0.023500025
 150304  1.830500007  0.079213001 -0.024450004  0.011900008  0.014050007 -0.009686245  0.034899950  0.017400026
 150305  1.914499998  0.079694003 -0.047100008  0.006649971 -0.000699997 -0.008758540 -0.034199953  0.009700000
 150306  2.050499916  0.083177000 -0.053750038 -0.011150002 -0.015900016 -0.040822167 -0.009600163  0.018949986
 150307  1.891000032  0.079077996 -0.043749988 -0.009700000  0.007550001 -0.015869880 -0.015399933  0.007050037
 150308  1.971500039  0.080879003 -0.044550002  0.053849995 -0.011500001 -0.072510265  0.088900089 -0.009700000
 150309  1.779199958  0.076601997 -0.057600021  0.032700002 -0.003899992 -0.010030087 -0.017000079  0.031199992
 150310  1.830500007  0.078061000 -0.065900028 -0.015250027 -0.019150019 -0.019384744 -0.006899953 -0.006500006
 150311  1.891800046  0.080935001 -0.058650017  0.061200023 -0.003950000 -0.023598524 -0.027399898  0.012250006
 150312  2.128400087  0.144580007 -0.110199988  0.012950063 -0.001749992 -0.016099695 -0.008999825  0.034449935
 150403  1.944700003  0.099359997 -0.060849965 -0.017250001 -0.010599971 -0.020586669  0.049000025  0.010850012
 150404  2.129499912  0.075699002 -0.069399953  0.022250056  0.005450010 -0.030742859  0.067600012  0.008350015
 150405  1.937999964  0.071023002 -0.021499991  0.022599936 -0.020500064 -0.026062667 -0.027400017 -0.016800046
 150406  2.046799898  0.073568001 -0.028850079  0.023699999  0.008600056 -0.011275535  0.010799885 -0.003900051
 150407  1.976600051  0.072071001 -0.066500068  0.022949994 -0.006250024 -0.007093663 -0.001599908 -0.004950047
 150408  1.811300039  0.068585999 -0.048049986  0.004799962 -0.002300024 -0.018377446 -0.003899932 -0.012899995
 150409  1.769000053  0.067552999 -0.044449985  0.038049996 -0.010600030 -0.006891449 -0.040899992  0.008700013
 150410  1.749600053  0.068474002 -0.043850005  0.032100022 -0.008399963 -0.008558693 -0.016799927 -0.004750013
 150411  1.971199989  0.075662002 -0.068750024  0.046150029 -0.002350032 -0.007163974 -0.041899920 -0.046549916
 150412  1.885200024  0.128260002 -0.076700032  0.015699983  0.002349973 -0.071591176  0.047000051 -0.019849956
 150503  1.833999991  0.086315997 -0.013849974 -0.000349998 -0.005750000 -0.028092710  0.040799975  0.002349973
 150504  1.843600035  0.063056998 -0.009949982 -0.005999982 -0.013949990 -0.006476144 -0.012399912  0.009999990
 150505  1.870599985  0.063680001 -0.026549995  0.025949955  0.011700034 -0.012100159  0.025699973  0.004850030
 150506  1.751999974  0.061204001 -0.040899992 -0.004249990 -0.016100049 -0.017651068 -0.031300068  0.015850008
 150507  1.723999977  0.060800001 -0.008650005  0.020700037 -0.007049978 -0.018721089 -0.017300010  0.010500014
 150508  1.763900042  0.062343001 -0.033850014  0.059400022 -0.001550019 -0.023454286  0.029399991  0.008199990
 150509  1.672700047  0.060924999 -0.025350034  0.024050057 -0.001249969 -0.018199248  0.001900077  0.005450010
 150510  1.669299960  0.062102001 -0.042100012  0.015949965 -0.001399994 -0.014838468 -0.031400084  0.002600014
 150511  1.754299998  0.068230003 -0.063050032  0.012450039 -0.014849961 -0.015951222 -0.045300007  0.020000041
 150512  1.827600002  0.126550004 -0.062950015  0.083199978  0.008400023 -0.031437695 -0.051699996  0.012849927
 150603  1.634299994  0.081312999  0.013850033  0.005800009  0.014549971 -0.049529139 -0.044800043  0.015100002
 150604  1.646999955  0.059500001 -0.008149981  0.021099985 -0.013450027 -0.006808990  0.001299977  0.017050028
 150605  1.651800036  0.059643999 -0.029150009  0.010200024 -0.019100010 -0.018865909 -0.008199930  0.012400031
 150606  1.674100041  0.060483001 -0.003350019  0.006099999 -0.017350018 -0.032109976  0.029100060 -0.001150012
 150607  1.497699976  0.057130001 -0.029399991  0.016200006 -0.015450001 -0.009208258  0.010800004  0.020299971
 150608  1.483899951  0.057413999 -0.041700006  0.005550027 -0.020550013 -0.026181953 -0.023400068  0.003449976
 150609  1.540199995  0.059542999 -0.049049973  0.048649967  0.000600040 -0.005315054 -0.041700006  0.033699989
 150610  1.555699944  0.062380999 -0.039799988  0.013849974 -0.004350007 -0.005818079 -0.020700097  0.002499998
 150611  1.495900035  0.067720003 -0.038749993  0.027649999  0.012600005 -0.025514865  0.016700029  0.021200001
 150703  1.560899973  0.080271997 -0.060150027  0.028750002 -0.019349992 -0.034904730  0.002200007  0.018150032
 150704  1.462200046  0.056276999  0.012249947  0.017049968  0.000349998 -0.018571807  0.058000088  0.000649989
 150705  1.598399997  0.059090000 -0.033500016 -0.026350021 -0.017700016 -0.008950554 -0.027199984  0.003900051
 150706  1.335899949  0.053445999 -0.042999983  0.013499975 -0.004100025 -0.024446249 -0.007800102 -0.011250019
 150707  1.280200005  0.052745000 -0.034850001  0.022349954  0.007350028 -0.023711866  0.026499987  0.018149972
 150708  1.310199976  0.054425001 -0.043699980 -0.011099994  0.003099978 -0.022053629 -0.027800083 -0.002250016
 150709  1.297000051  0.055723000 -0.019800007  0.005200028 -0.013049960 -0.026566945 -0.006500006 -0.000349998
 150710  1.215800047  0.057098001 -0.025100052  0.014450014 -0.007300019 -0.004494391 -0.026699901  0.027050018
 150711  1.312899947  0.069697998 -0.008400023  0.013249993  0.008750021 -0.007061320  0.011099935  0.011150002
 150803  1.350999951  0.074881002 -0.033349991 -0.016600013  0.003650010 -0.004617353  0.029299974 -0.010699987
 150804  1.254400015  0.051594000 -0.007650018  0.025249958 -0.007599950 -0.007381768  0.005300045  0.010299981
 150805  1.133000016  0.048997000  0.003150046  0.006699979 -0.011250019 -0.028871460 -0.038800001 -0.003899992
 150806  1.286299944  0.053438000 -0.009900033  0.021050036 -0.010599971 -0.015810108  0.012599945 -0.031449974
 150807  1.147799969  0.050767001 -0.010200024 -0.001100004 -0.016149998 -0.012983975  0.011600018  0.006799996
 150808  1.052299976  0.049377002 -0.015500009  0.004799962 -0.007100046 -0.007871441  0.008999944 -0.010049999
 150809  0.989319980  0.049279001 -0.011550009  0.011999965 -0.009000003 -0.024325874 -0.062580049  0.004350007
 150810  1.069100022  0.056490999 -0.010499954  0.003149986  0.002099991 -0.008340958 -0.011199951 -0.002399981
 150811  1.038499951  0.068395004 -0.026000023  0.034299970  0.006150007 -0.062703446 -0.058300018  0.006449997
 150903  0.989859998  0.045518000  0.006509990  0.000129998  0.001924992 -0.006759926  0.021000028  0.026170015
 150904  0.979780018  0.033071999  0.007979989 -0.009930015 -0.006384999 -0.003335374  0.006399989 -0.002295017
 150905  0.827199996  0.030136000  0.006249994  0.003645003  0.002065003 -0.003666966  0.003660023  0.010370016
 150906  0.827610016  0.030903000  0.009149998 -0.003764987 -0.005885005 -0.007137842 -0.001989961 -0.003574997
 150907  0.856660008  0.031893998 -0.000964999 -0.007025003 -0.014755011 -0.010314907  0.006889999  0.004249990
 150908  0.823350012  0.032003000 -0.015650004  0.006145000  0.002419978 -0.009347131 -0.032620013  0.000645012
 150909  0.816229999  0.034320001 -0.007519990  0.020240009 -0.008065015 -0.003526452  0.010659993  0.007634997
 150910  0.780960023  0.037712000 -0.012349993  0.015825003 -0.001045018 -0.015419884 -0.011020005 -0.006124973
 150911  0.719200015  0.047525998 -0.005944997  0.021005005 -0.002085000 -0.005065471 -0.000979960 -0.002249986
 151003  0.585950017  0.032951999  0.022244990  0.000035018 -0.004689991 -0.008137072 -0.026389956  0.002339989
 151004  0.556829989  0.023314999  0.010645002  0.001399994 -0.004714996 -0.003966499 -0.006219983  0.001134992
 151005  0.566240013  0.024321999  0.004810005  0.001774997  0.001415014 -0.013193885 -0.005930007  0.001975000
 151006  0.468050003  0.022412000  0.013234988 -0.002605006  0.001675010 -0.002621093 -0.003179997  0.004179999
 151007  0.466170013  0.023209000  0.001165003  0.005224988  0.001954988 -0.005482606  0.014970005  0.003920004
 151008  0.450280011  0.024110001  0.008804992 -0.004409999 -0.002884999 -0.004527031  0.012330025  0.002935007
 151009  0.450819999  0.026094001  0.005789995 -0.000615001  0.000364989 -0.003811604 -0.010989994  0.002165005
 151010  0.473699987  0.032777000  0.002975002  0.007155001 -0.003839999 -0.004382071  0.016119987  0.014200002
 151103  0.288670003  0.020974999  0.007359996 -0.004870012  0.002564996 -0.010657006 -0.030169994  0.003340006
 151104  0.296770006  0.015813001  0.009130001 -0.003140002 -0.003210008 -0.004710637 -0.013610005  0.003279999
 151105  0.265870005  0.015392000  0.003594995 -0.006064996 -0.003885001 -0.003685386  0.002050012  0.001279995
 151106  0.240270004  0.014985000  0.002784997  0.004374996 -0.001525000 -0.002284053 -0.017499998  0.004985005
 151107  0.241319999  0.016132999  0.014905006 -0.003344998  0.002204999 -0.001096048 -0.006760001  0.001975000
 151108  0.218319997  0.016741000  0.010435000  0.006635003  0.002415001 -0.005400261 -0.003739998 -0.003444999
 151109  0.218020007  0.018591000  0.005239993  0.002339996 -0.000174999 -0.000836729 -0.005219996  0.003190003
 151110  0.232150003  0.024381001 -0.008325011  0.005169995 -0.005640000 -0.002240170 -0.012469992 -0.002880007
 151203  0.160870001  0.014422000  0.003974997 -0.004809998 -0.002319999 -0.003324153 -0.003120005 -0.000265002
 151204  0.118969999  0.008774400  0.004359998  0.000684999 -0.002035003 -0.001487614 -0.006890006 -0.000629999
 151205  0.114950001  0.009100100  0.007580001 -0.001244999  0.000190001 -0.001465640 -0.004589997  0.000285000
 151206  0.110430002  0.009336200  0.006179996 -0.000819996 -0.000974998 -0.008549127 -0.017839998  0.002864998
 151207  0.086355001  0.008852500  0.001132499  0.001766503  0.000147499 -0.006862939 -0.007141002  0.003488999
 151208  0.094527997  0.010516000  0.002620500  0.007762503 -0.000973500 -0.002213758  0.002241001  0.004327498
 151209  0.102440000  0.013050000  0.002946001 -0.004120503  0.000065498 -0.002149521 -0.002630003  0.001552001
 151210  0.095569000  0.016321000 -0.002248000 -0.000735000 -0.001689501 -0.002523819 -0.004214004 -0.001835998
 151302  0.086071000  0.020710001  0.000000000  0.000000000  0.002820000 -0.023318999 -0.038778998  0.003134996
 151303  0.058800999  0.006590100  0.002487000 -0.000916500  0.001255000 -0.001984782 -0.003128000  0.003628001
 151304  0.054737002  0.004832500  0.004179001  0.000186000  0.000322001 -0.001303773 -0.001125999 -0.002629500
 151305  0.042252999  0.004531800  0.003006499 -0.000692500 -0.001200000 -0.001396300  0.000108000 -0.000344500
 151306  0.036394998  0.004433900  0.001599999  0.001265001  0.001071500 -0.000126930 -0.000162002 -0.000068501
 151307  0.035801999  0.005040400  0.001334000 -0.000709500  0.000136000 -0.002153099  0.002939001 -0.000622501
 151308  0.035696000  0.005656900  0.002320501 -0.000428999  0.000294499 -0.001202567  0.002507001 -0.001145501
 151309  0.024651000  0.005616900  0.000090500 -0.001342000  0.000504000 -0.001504291 -0.002903000 -0.002618000
 160204  1.639000058  0.114110000 -0.068899989  0.031399965  0.002799988 -0.014976317  0.032200098 -0.000899971
 160205  1.942299962  0.121809997 -0.067000031  0.084800005  0.010600030 -0.078993171  0.163699985 -0.019749999
 160206  1.968700051  0.119520001 -0.024150014  0.100950003  0.007849991 -0.012981174  0.036500096 -0.000949979
 160207  1.887899995  0.116829999 -0.056899965  0.061900020  0.006550014 -0.009441453  0.063099980 -0.012899995
 160208  1.823400021  0.112850003 -0.070200026  0.148249984 -0.022399962 -0.028635841  0.021100044 -0.013249993
 160209  1.728700042  0.109020002 -0.112550020  0.123500049 -0.035749972 -0.011808482  0.013100028  0.005549967
 160210  2.003400087  0.117360003 -0.112300038  0.119599998  0.000499964 -0.007003558  0.054800034  0.005200028
 160211  1.984400034  0.116949998 -0.083949983  0.101249993  0.008549988 -0.056820568 -0.019999981  0.022899926
 160212  1.869400024  0.169430003 -0.122349977  0.092999995  0.003250003 -0.019403467  0.072200060  0.012450039
 160303  1.993299961  0.159290001 -0.090399981  0.077300012 -0.021399975 -0.081687868  0.005299926  0.030799985
 160304  2.121999979  0.120140001 -0.054349959  0.056800008 -0.011099935 -0.009628682  0.112400055 -0.006650031
 160305  2.003999949  0.115249999 -0.040649951  0.093349934 -0.030449986 -0.022341454 -0.013600111 -0.013250053
 160306  2.332799911  0.126249999 -0.117050052  0.121999979 -0.013650060 -0.027593892  0.007599831  0.009199977
 160307  2.054800034  0.118129998 -0.096399963  0.087099969 -0.002200007 -0.012461863  0.051399946  0.015849948
 160308  1.990300059  0.115390003 -0.095699966  0.074100018  0.034749985 -0.011682543 -0.020300031  0.037799954
 160309  2.187599897  0.123070002 -0.112249970  0.094150066  0.025300026 -0.080294572 -0.060100079 -0.012400031
 160310  1.986099958  0.116049998 -0.083999991  0.097900033  0.002449989 -0.037644595 -0.102900028  0.021350026
 160311  2.102699995  0.122359999 -0.094099998  0.076949954  0.027300000 -0.011138285  0.019000053  0.028050065
 160312  1.904099941  0.182600006 -0.146100044  0.146149993 -0.014199972 -0.007424911  0.035599947  0.000500023
 160402  1.420600057  0.196789995 -0.070050001  0.057949960  0.051850021 -0.147586346 -0.057399988 -0.030899942
 160403  2.269099951  0.147640005 -0.097500086  0.049849987 -0.013700008 -0.063042149  0.129999876 -0.018450022
 160404  2.301000118  0.109499998 -0.017149925  0.070199966 -0.002250075 -0.039420504  0.099200010  0.027649999
 160405  2.277699947  0.110129997 -0.042150021  0.061499953 -0.015799999 -0.078986242  0.047399998 -0.030699968
 160406  1.866000056  0.097277999 -0.040800035  0.048300028 -0.003800035 -0.038693197 -0.064299941  0.027000010
 160407  2.132800102  0.107260004 -0.045899987  0.102750003  0.010049939 -0.009480638  0.007000208  0.010900021
 160408  2.043600082  0.105460003 -0.063150048  0.050750017 -0.020750046 -0.037124638 -0.024399996  0.006449997
 160409  2.142499924  0.109909996 -0.120400012  0.109899998 -0.007400036 -0.036880970  0.095199823 -0.039699972
 160410  2.138999939  0.110380001 -0.093850017  0.078999996  0.000550032 -0.018522345  0.057499886  0.011250019
 160411  2.076499939  0.111380003 -0.125599980  0.132999957 -0.009199977 -0.011312911  0.023299932  0.008450031
 160412  1.909600019  0.169159994 -0.139050007  0.113999963  0.014649987 -0.155850574 -0.190799952  0.051200032
 160502  1.167899966  0.162530005 -0.011749983  0.068750024  0.010349989 -0.258532494 -0.251700044  0.053499997
 160503  2.004499912  0.123360001 -0.068850040  0.089150071  0.001299977 -0.041483693  0.017499924 -0.018200040
 160504  1.993499994  0.090475000 -0.072499931  0.057699978  0.027149916 -0.031435717 -0.033200026  0.009299934
 160505  1.942999959  0.091724001 -0.077300012  0.016649961 -0.020199955 -0.015610870  0.093899965  0.001299977
 160506  2.055500031  0.095830999 -0.044650018  0.108449996 -0.017399967 -0.027158139  0.111000061 -0.024850011
 160507  1.913400054  0.092013001 -0.076799989  0.097750008 -0.011699975 -0.030176256  0.021400094  0.010049999
 160508  1.879099965  0.092519000 -0.057349980  0.090299964  0.000849962 -0.006944241  0.060299993 -0.017949998
 160509  1.993499994  0.096217997 -0.056699991  0.038450003 -0.002900004 -0.024894249  0.023399949  0.032549977
 160510  1.919100046  0.097406998 -0.079100013  0.079500020 -0.030599952 -0.043222506  0.092500091 -0.003250003
 160511  1.956900001  0.104539998 -0.080600023  0.116649985 -0.001399994 -0.011660633  0.091500044 -0.023699999
 160512  1.695799947  0.159360006 -0.068299949  0.055700004  0.032150030 -0.069758601 -0.010800004 -0.053299963
 160602  1.485000014  0.190819994  0.061700046  0.154200017  0.034900010 -0.267147720 -0.175799966 -0.000800014
 160603  1.853399992  0.120090000 -0.027599990  0.053200006 -0.000750005 -0.077377766  0.023399949 -0.009950042
 160604  1.804999948  0.086351998  0.037200034  0.046649992 -0.000900030 -0.058258105  0.118699908 -0.015600026
 160605  1.637799978  0.082454003 -0.008300006  0.048550010 -0.002499998 -0.025469260 -0.008800030 -0.003499985
 160606  1.648699999  0.083936997 -0.016449988  0.077250004  0.004050016 -0.007644772  0.006600022  0.009250045
 160607  1.615900040  0.084899001 -0.061349988  0.043049991 -0.009149969 -0.053112108  0.007200003  0.007799983
 160608  1.777600050  0.091507003 -0.076150000  0.045350015  0.011749983 -0.015678022  0.081500053 -0.011000037
 160609  1.663300037  0.089763001 -0.045049965  0.047949970 -0.005500019 -0.014185185  0.056699991 -0.023050010
 160610  1.667500019  0.094323002 -0.078149974  0.094950020  0.009400010 -0.011413334  0.120300055  0.004450023
 160611  1.654399991  0.102069996 -0.067949951  0.123749971 -0.001100004 -0.010154496  0.011000037  0.000450015
 160612  1.712000012  0.181319997 -0.070800006  0.027649999  0.009099960 -0.073773831 -0.119400024  0.006699979
 160702  1.504299998  0.196750000  0.037400007  0.034350038 -0.019549966 -0.214169353 -0.129600048 -0.064500034
 160703  1.545500040  0.108360000  0.005900025  0.081800044  0.026899993 -0.093861327  0.102300048  0.018299997
 160704  1.579300046  0.080365002 -0.056599975  0.059950054  0.000850022 -0.040206023 -0.001500010  0.011799991
 160705  1.388599992  0.075382002  0.005349994  0.056499958  0.006850004 -0.013481607  0.025099993  0.025999963
 160706  1.617900014  0.085584998  0.001999974  0.046799958 -0.019100010 -0.015993822  0.083000064  0.044600010
 160707  1.504799962  0.082608998 -0.060500026  0.079950035 -0.009249985 -0.021961687  0.041899920 -0.005150020
 160708  1.362300038  0.079733998 -0.008650005  0.072849989 -0.006949961 -0.030282792  0.016700029  0.007550001
 160709  1.269500017  0.078256004 -0.054300010  0.066799998 -0.008749962 -0.038867209  0.007799983  0.007550001
 160710  1.470999956  0.090349004 -0.051150024  0.071950018  0.007300019 -0.005861965  0.042899966 -0.016149998
 160711  1.402099967  0.101219997 -0.082650006  0.072200000 -0.048399985 -0.069473073 -0.020799994  0.045800030
 160802  1.239799976  0.180030003  0.048099995  0.016050041  0.052149951 -0.087912723 -0.009999990 -0.006449997
 160803  1.472700000  0.105679996 -0.033699989  0.010950029 -0.033749998 -0.026308963 -0.023200035  0.010249972
 160804  1.273300052  0.071010999 -0.006449997  0.040799975 -0.001749992 -0.007602569  0.014200091  0.002550006
 160805  1.233500004  0.071964003 -0.002300024  0.029899955 -0.009000003 -0.067640014 -0.028200030  0.027599990
 160806  1.184299946  0.070974000  0.001399994  0.023450017 -0.012650013 -0.025474254  0.004199982  0.019299984
 160807  1.302399993  0.077537999 -0.036349952  0.062650025  0.011150002 -0.004561008  0.059499979  0.000500023
 160808  1.241199970  0.076692998 -0.040350020  0.030849993 -0.000100017 -0.021107318  0.039299965 -0.023150027
 160809  1.257400036  0.081125997 -0.038200021  0.060100019  0.000100017 -0.037944373  0.015100002  0.022050023
 160810  1.157400012  0.082969002 -0.040700018  0.063899994  0.007800043 -0.075314388 -0.045099974 -0.003100038
 160811  1.034299970  0.093102999 -0.040445000  0.043009967  0.000649989 -0.032417607  0.004999995 -0.018069983
 160902  1.029299974  0.114030004  0.004450023  0.022594988 -0.000650048 -0.048748415 -0.039200068 -0.012850046
 160903  0.911440015  0.057886001  0.055589974  0.007269979 -0.003685027 -0.017995920  0.049120009 -0.038634986
 160904  0.988499999  0.044702001  0.006509990  0.028535008 -0.000820011 -0.024562793  0.024680018 -0.002760023
 160905  0.990230024  0.045802999 -0.002590001  0.031619996  0.004354984 -0.012633100  0.021940053 -0.002480000
 160906  0.847060025  0.042938001 -0.005949974  0.031064987  0.000759989 -0.007350153  0.018690050  0.006035000
 160907  0.860840023  0.044976000 -0.019474983  0.042315006  0.003950000 -0.003060865  0.014370024 -0.003659993
 160908  0.844579995  0.046238001 -0.000894994  0.042154998 -0.002550006 -0.007366362  0.025860012  0.011820018
 160909  0.799570024  0.047784999 -0.022780001  0.020705014 -0.003769994 -0.003558488  0.019760013 -0.007409990
 160910  0.829699993  0.053564001 -0.031130016  0.034474999 -0.009440005 -0.006892688  0.019649982 -0.011244982
 160911  0.800539970  0.067069001 -0.035605013  0.003515005  0.015920013 -0.009052157 -0.003300011  0.003230006
 161002  0.686160028  0.089767002  0.003904998  0.032470018 -0.018130004 -0.063025706 -0.099119961  0.008310020
 161003  0.525359988  0.040539999 -0.016675025  0.021965027 -0.005680025 -0.033562444 -0.044579983  0.009920001
 161004  0.559930027  0.030942000  0.018394977 -0.007589996  0.005304992 -0.007611271 -0.028789997  0.012194991
 161005  0.481940001  0.029041000 -0.006139994  0.029169992 -0.006190002 -0.002811228 -0.020090014 -0.000385001
 161006  0.478830010  0.030813999 -0.004105002  0.015935004  0.008924991 -0.001726850  0.003320009  0.013339996
 161007  0.484530002  0.032460000  0.008605003  0.014924988 -0.004714996 -0.008273156 -0.006850004 -0.010765001
 161008  0.434170008  0.032370999 -0.001094997  0.007625014 -0.002674997 -0.031685770 -0.018779993 -0.005710006
 161009  0.454389989  0.036006000 -0.013225004  0.024805009  0.000509992 -0.001849495  0.003899992  0.002395004
 161010  0.476650000  0.044661000 -0.005585000  0.029890001  0.002039999 -0.002038553  0.031179994 -0.015139997
 161011  0.343309999  0.054809999 -0.012534991  0.016554996 -0.002475008 -0.002127263  0.012299985  0.000359997
 161102  0.462550014  0.068186000  0.005379990  0.024269998  0.024830014 -0.041753411 -0.031539977  0.022224993
 161103  0.329299986  0.029375000 -0.008015007  0.008725002  0.001155004 -0.017342243  0.018439978 -0.002875000
 161104  0.311560005  0.021101000 -0.005034998  0.011254996 -0.001549989 -0.003882090  0.004850000  0.000489995
 161105  0.242650002  0.019091001  0.004420005  0.006634995 -0.003249995 -0.001399372 -0.014609993  0.000079997
 161106  0.253789991  0.021514000 -0.010435000  0.001824997  0.003255002 -0.004576801  0.018399999 -0.007064998
 161107  0.247480005  0.021997999 -0.013949998 -0.000634998  0.008050002 -0.003797491 -0.004469991  0.005054995
 161108  0.230030000  0.022636000 -0.003164992  0.005015001 -0.001699999 -0.004424380 -0.004339993  0.006064996
 161109  0.194409996  0.024039000 -0.000410005  0.003755003  0.002250001 -0.001632940  0.003069997  0.003975004
 161110  0.203789994  0.030503999  0.001144998  0.017585002 -0.001370005 -0.009279155  0.004840001  0.005040005
 161202  0.203700006  0.040153999  0.018424995  0.002455004 -0.005955003 -0.006333956 -0.015949994 -0.013765000
 161203  0.176640004  0.018786000  0.004355006  0.001760006  0.003769994 -0.007813457 -0.014679998  0.007124998
 161204  0.137309998  0.012087000  0.000804998  0.003710002 -0.001440004 -0.002754835 -0.006960005  0.002489999
 161205  0.106600001  0.011234000  0.005129997  0.001185000 -0.000085000 -0.004586189 -0.006739996  0.002980001
 161206  0.128049999  0.013556000  0.002095006  0.004089996 -0.005004998 -0.006744049 -0.000809997  0.003399998
 161207  0.082029998  0.011544000  0.010101501 -0.002878502 -0.002489001 -0.002637122 -0.002805002  0.001840498
 161208  0.100040004  0.014019000  0.000030000  0.006170500 -0.003454499 -0.002183722  0.000944003 -0.001607001
 161209  0.100610003  0.016363000 -0.003305003  0.011897501  0.001985002 -0.002706528  0.002114005 -0.002384998
 161210  0.099233001  0.021694999  0.006411001  0.006606501  0.004531000 -0.003079281  0.001286998  0.009359002
 161302  0.096534997  0.022732999  0.015824001  0.001932997 -0.001270499 -0.001706609 -0.006085001  0.002216000
 161303  0.065935999  0.009152400  0.006455502 -0.002117503  0.001506001 -0.000779841 -0.001155004 -0.001994500
 161304  0.048544001  0.005447000  0.001600999 -0.003682001 -0.000796000 -0.000409202 -0.004845001 -0.000573000
 161305  0.032503001  0.004668900  0.003845001 -0.000715500  0.000990001 -0.001768458 -0.008079000 -0.001290001
 161306  0.033057000  0.005291100  0.005040001 -0.000265500  0.000762500 -0.002821594 -0.001134999  0.002031500
 161307  0.026517000  0.005215400  0.004441001  0.000909000  0.000916500 -0.000801414 -0.000241000 -0.000132500
 161308  0.032187998  0.006875200  0.003239000  0.001989500 -0.000463500 -0.001059281  0.000356998  0.000060500
 161309  0.033209000  0.008510600  0.003424499 -0.003019501  0.001610000 -0.003350854 -0.003812999  0.001828501
 170204  1.681499958  0.163629994 -0.034950018  0.032099962 -0.002399981 -0.006964162  0.219799995  0.014549971
 170205  1.554399967  0.150299996 -0.032899976  0.004500031 -0.000200033 -0.056891296  0.096300006  0.053699970
 170206  1.574499965  0.148680001 -0.028500021  0.058399975 -0.000050008 -0.072731622  0.051199913  0.028800011
 170207  1.814800024  0.159759998 -0.003450036  0.036899984 -0.018750012 -0.052609418  0.200100064 -0.013849974
 170208  1.740800023  0.154709995 -0.110849977  0.020950019 -0.011550009 -0.020728959  0.159500003 -0.017050028
 170209  1.473899961  0.138720006 -0.039999962  0.064050019  0.025699973 -0.043164749  0.171499968 -0.006900012
 170210  1.429299951  0.138060004 -0.062999964  0.039499998 -0.006799996 -0.041204482  0.140899897 -0.023799956
 170211  1.471600056  0.139060006 -0.066049993  0.070200026 -0.014550030 -0.035193715  0.100500107 -0.079949975
 170212  1.520099998  0.198469996 -0.107599974  0.095099986  0.002449989 -0.067333326  0.187299967  0.017250001
 170303  2.329600096  0.241929993  0.030399919  0.132300019 -0.017400026 -0.269039005 -0.022300005 -0.081949949
 170304  1.920699954  0.156639993 -0.061000049  0.037450016 -0.016499996 -0.027640678  0.161199927 -0.000949979
 170305  2.124599934  0.170350000 -0.119350076  0.094399929  0.014149904 -0.065454543  0.139099956  0.026150107
 170306  2.235899925  0.176349998 -0.014600039  0.031599998 -0.003449917 -0.052915871  0.328199983 -0.018850088
 170307  2.174200058  0.171550006  0.026700020  0.074150085 -0.020250082 -0.047684330  0.185700059  0.018499970
 170308  1.902300000  0.161880001 -0.077499986 -0.006299973  0.000199974 -0.008087802  0.227399945  0.051999986
 170309  1.817499995  0.157419994  0.048900008  0.078999996  0.007250011 -0.055376861  0.228399992 -0.006799996
 170310  1.892400026  0.161669999 -0.093850017  0.079949975 -0.004150033 -0.042349521  0.143300056  0.028200030
 170311  1.874699950  0.168420002 -0.087049961  0.057749987 -0.032199979 -0.050011203  0.282299995  0.041149974
 170312  1.796000004  0.229859993 -0.039300084  0.237249970  0.064400017 -0.120424546 -0.067499995 -0.010999918
 170402  1.889799953  0.286260009 -0.013149977 -0.044799984  0.008599997 -0.079192586  0.130499959 -0.033399999
 170403  2.632100105  0.225329995 -0.044499993 -0.033900023 -0.044100046 -0.131244421  0.392800093  0.049149990
 170404  2.162499905  0.147459999  0.021250010  0.028950095 -0.000300050 -0.013056210  0.188799858 -0.011950016
 170405  2.273099899  0.156159997 -0.039699912  0.029700041  0.025749922 -0.042508151  0.244799852 -0.045499980
 170406  1.817700028  0.136790007 -0.008000016  0.079349995  0.002700031 -0.073017351  0.074200034 -0.010600030
 170407  1.666000009  0.132839993 -0.052750051  0.088499963 -0.023050010 -0.058906313  0.131700039  0.023450017
 170408  1.884899974  0.142649993 -0.074800014  0.005549967 -0.010950029 -0.010713743  0.162999988  0.006299973
 170409  1.649299979  0.131929994 -0.044449985  0.101700008 -0.010900021 -0.011374028  0.165199995  0.022849977
 170410  1.562999964  0.128670007 -0.030749977  0.120999992 -0.018499970 -0.008852717  0.073300004  0.004650056
 170411  1.850100040  0.149130002 -0.048950016  0.023449957 -0.002950013 -0.039177243  0.128900051 -0.021499991
 170412  1.771100044  0.218649998 -0.098900020  0.046100020  0.000999987 -0.010639996  0.219300032 -0.064000010
 170502  1.598799944  0.238670006 -0.092449963 -0.047600031  0.014750004 -0.227676556 -0.079700112  0.041350007
 170503  2.018500090  0.172580004  0.066349983  0.021850049 -0.003000021 -0.052376680  0.222900033 -0.029300034
 170504  1.860900044  0.122630000 -0.022799969  0.019599974  0.002099991 -0.088358164  0.138599992  0.013049960
 170505  1.862499952  0.124380000  0.056750000  0.037949920 -0.038649976 -0.050368026  0.123699903  0.017000020
 170506  1.752699971  0.121250004  0.001600027  0.017699957  0.018499970 -0.049138471  0.094099998  0.007600009
 170507  1.378999949  0.108149998 -0.144299984  0.044849992 -0.001850009 -0.005416863  0.137899995  0.008650005
 170508  1.486899972  0.114030004 -0.036199987  0.030300021  0.024599969 -0.025587134  0.122399926  0.003050029
 170509  1.455800056  0.115510002 -0.030750036  0.071099997  0.014400005 -0.094335161  0.041900039 -0.002249956
 170510  1.493800044  0.119819999 -0.039000034  0.053200006 -0.001049995 -0.031368297  0.152700067 -0.005349994
 170511  1.464599967  0.124820001 -0.079750001  0.051500022 -0.011549950 -0.008156640  0.121299982  0.028950036
 170512  1.605100036  0.203810006 -0.030499995  0.089500010  0.009100020 -0.051673353  0.100000024  0.084900022
 170602  1.154700041  0.209069997 -0.135949969  0.016650021  0.011550009 -0.102576040  0.072800040 -0.024100006
 170603  1.553900003  0.148650005  0.053849995  0.014549971 -0.014149964 -0.111940116  0.027799964  0.061399996
 170604  1.756000042  0.120710000 -0.030050039  0.032549977 -0.015750051 -0.032408405  0.263400078 -0.015649974
 170605  1.817000031  0.124629997 -0.027199984 -0.005600035  0.016550004 -0.080658294  0.219500065 -0.000850022
 170606  1.645499945  0.119010001 -0.039650023  0.037000000  0.002550006 -0.063081287  0.095899940  0.015299976
 170607  1.395599961  0.110540003  0.020700037  0.023800015 -0.028850019 -0.068080254  0.080500007 -0.016149998
 170608  1.526700020  0.117950000 -0.035650015  0.086600006 -0.043600023 -0.024817085  0.134299994  0.029299974
 170609  1.495900035  0.119020000 -0.094049990  0.030099988  0.004350007 -0.026282027  0.152199984 -0.040950000
 170610  1.469099998  0.121310003 -0.117549956  0.075100005  0.001449943 -0.055274267  0.078400016 -0.038900018
 170611  1.203400016  0.121260002 -0.016900003  0.015650034 -0.000649989 -0.015344323  0.124099970  0.004949987
 170612  1.500800014  0.236489996 -0.105549991  0.018999994 -0.032950044 -0.045846786  0.341799974 -0.024649978
 170702  1.204200029  0.203470007  0.201950014 -0.006699979  0.008549988 -0.109709427 -0.104699969  0.003849983
 170703  1.434999943  0.141890004 -0.020699978 -0.008049965  0.062900007 -0.024567552  0.098599911  0.028599977
 170704  1.491600037  0.109770000 -0.001100004  0.006649971  0.034100056 -0.052070443  0.276900053 -0.029049993
 170705  1.236099958  0.099616997 -0.005850017 -0.004549980 -0.002099991 -0.079430476  0.055400014 -0.005550027
 170706  1.281000018  0.103359997 -0.022849977  0.024150014  0.011099994 -0.008824482  0.115200043 -0.012800038
 170707  1.219699979  0.103699997 -0.051300049  0.037849963 -0.007599950 -0.019611601  0.124400020  0.025150001
 170708  1.048400044  0.097488999  0.015850008  0.025849998 -0.006600022 -0.029446177  0.054890037 -0.015099943
 170709  1.173400044  0.108149998 -0.039300025  0.052049994 -0.020699978 -0.096491359  0.066000104  0.016400039
 170710  1.107599974  0.109820001 -0.036649942  0.045549989 -0.025399983 -0.063123673  0.157959998  0.003350019
 170711  1.227499962  0.132440001 -0.038450003  0.009999990 -0.021450043 -0.043125138  0.110099912  0.004600048
 170712  0.801169991  0.192350000  0.000000000  0.000000000  0.007149994 -0.188539982 -0.110130012 -0.040215015
 170802  1.239400029  0.212840006 -0.109150052  0.065649986  0.031300008 -0.017321993  0.062600017 -0.100750029
 170803  1.097200036  0.122620001  0.028050005 -0.011950016  0.014100015 -0.013410426  0.079500079 -0.015850008
 170804  1.310099959  0.099923998 -0.073249996  0.030149996  0.001750052 -0.062484726  0.043900013 -0.002900004
 170805  1.211599946  0.099762999 -0.044350028  0.044299960  0.015200019 -0.051497042  0.039499998  0.012600005
 170806  1.054100037  0.093919002 -0.006980002  0.001649976  0.019285023 -0.029254492  0.102290034  0.020705014
 170807  1.005200028  0.094357997 -0.032999992 -0.031700015  0.000649989 -0.037199710  0.034400046 -0.028549969
 170808  1.086500049  0.101760000 -0.012199998  0.009149969  0.019400001 -0.009352092  0.149350047  0.008550048
 170809  1.049299955  0.104640000  0.010349989  0.038880020 -0.000519991 -0.024785345  0.150529981 -0.017099977
 170810  1.014199972  0.108840004 -0.018294990  0.086145014 -0.003149986 -0.035135303  0.108509958 -0.011350006
 170811  1.029600024  0.128830001 -0.077775002  0.050875038 -0.010295004 -0.061917398  0.162570000 -0.047960013
 170902  1.091300011  0.143069997  0.045850039 -0.046999991 -0.003149986 -0.066317759 -0.003899932  0.013199985
 170903  0.940710008  0.080251999 -0.032124996 -0.008444995 -0.007514983 -0.029961763  0.073809981  0.039045006
 170904  1.013399959  0.062504001  0.035210013 -0.009645015  0.000445008 -0.011302182  0.099449933  0.018775016
 170905  0.799040020  0.056453001  0.005089998  0.018705010  0.011660010 -0.014023682  0.052489996  0.000949979
 170906  0.761709988  0.057181001 -0.035129994  0.033050001 -0.014600009 -0.014919912  0.095589995  0.001904994
 170907  0.945739985  0.066988997 -0.024645001  0.030054986 -0.001724988 -0.021535505  0.106949985  0.013709992
 170908  0.539110005  0.051155001 -0.008825004  0.021834999 -0.012240022 -0.005752417  0.050770015  0.009000003
 170909  0.675650001  0.061384000 -0.042064995  0.010010004 -0.002460003 -0.015455402  0.074899971 -0.009050012
 170910  0.636910021  0.063909002 -0.024215013  0.051699996 -0.006794989 -0.007677328  0.037039995  0.020245016
 170911  0.747979999  0.088813998 -0.014400005  0.038134992  0.010829985 -0.002801964  0.089670002  0.018985003
 171002  0.593609989  0.096894003 -0.034790009  0.019304991 -0.009335011 -0.022188587 -0.016629994  0.007409990
 171003  0.528659999  0.054559998  0.032254994  0.014319986 -0.003464997 -0.018297853  0.006030023 -0.000715017
 171004  0.551680028  0.041526999 -0.000910014  0.010879993  0.001960009 -0.013288306  0.047030032 -0.006019980
 171005  0.485190004  0.040954001  0.023929998  0.003630012  0.004924998 -0.006969811  0.011180013 -0.003865004
 171006  0.492439985  0.044537000  0.005980015  0.011559993  0.002800003 -0.037108086  0.019899994 -0.005475000
 171007  0.443980008  0.042862002  0.001749992 -0.005229995  0.004370004 -0.002258159  0.032360017  0.006954998
 171008  0.406740010  0.045010999  0.010234997  0.011820003 -0.011464998 -0.016740762  0.031900018 -0.018009990
 171009  0.373699993  0.044020001 -0.005060002  0.022735000  0.001845002 -0.008182433 -0.009010017  0.006194994
 171010  0.395660013  0.055174001 -0.011024997  0.012954995 -0.008674994 -0.002766233  0.050960004  0.002455011
 171011  0.166649997  0.046788000 -0.011055000  0.013099998  0.003164999 -0.000717721  0.016399994 -0.007619999
 171102  0.454809994  0.081899002 -0.009300008  0.006809995  0.006039992 -0.013803948  0.043179989  0.005659997
 171103  0.317180008  0.037900001  0.023460001  0.006770000  0.010130003 -0.015617041  0.019600004  0.011810005
 171104  0.307069987  0.027740000  0.011044994  0.002385005 -0.000440001 -0.018691236  0.001439989  0.000735000
 171105  0.238830000  0.026296999 -0.005460002 -0.002425000  0.001800001 -0.002287796  0.009829998  0.011255004
 171106  0.263760000  0.029271999  0.019580007  0.013535008  0.002659991 -0.010865656  0.004409999 -0.008870006
 171107  0.221809998  0.029447000  0.008505002 -0.002255000 -0.002300002 -0.003991107  0.019579992  0.004889995
 171108  0.174300000  0.028664000 -0.004415005  0.006289996 -0.001455002 -0.000749461  0.029890001 -0.001285002
 171109  0.175970003  0.031431001  0.010640003  0.023999996  0.003120005 -0.006845898  0.005429998  0.007280000
 171110  0.168760002  0.036807999 -0.014809996  0.003674999 -0.002645001 -0.001914871  0.011950001 -0.009415001
 171202  0.209930003  0.045077000  0.036325000 -0.019579999  0.002370000 -0.032499004 -0.038130000 -0.010954998
 171203  0.149910003  0.021929000 -0.005049996 -0.000034995 -0.004085004 -0.008447603 -0.015369996 -0.009934999
 171204  0.121629998  0.014619000  0.008929998  0.001334995 -0.003770001 -0.001640121 -0.011370003  0.001395002
 171205  0.127289996  0.016215000  0.003095001  0.000295002  0.000420000 -0.004111132  0.007119998  0.001064003
 171206  0.079350002  0.013577000  0.001789503  0.003766499 -0.002025999 -0.002358068 -0.002476998  0.006897498
 171207  0.111489996  0.018050000 -0.000939999  0.007154997 -0.002149999 -0.003193305  0.002189994 -0.004655998
 171208  0.141110003  0.024509000 -0.001660001  0.004090004  0.004439998 -0.003141682  0.023120001  0.008120000
 171209  0.091982000  0.020657999  0.004497997  0.004123501 -0.000328999 -0.006771670  0.017036997 -0.004759002
 171210  0.089355998  0.027635001  0.041800499  0.038679499  0.003980499 -0.006578189  0.017922997  0.000000000
 171303  0.065691002  0.011307000  0.001504501 -0.005655002 -0.003025502 -0.003630671  0.002618998  0.002636999
 171304  0.055186000  0.007268900  0.005020501 -0.001553500  0.000909500 -0.002441246  0.006680999 -0.001903500
 171305  0.041638002  0.007263400  0.004146000  0.001339501  0.003141001 -0.003555796  0.000429001 -0.003830500
 171306  0.034481000  0.006962900  0.005494500 -0.000621000  0.000459999 -0.000157158  0.001651000 -0.002912499
 171307  0.026384000  0.006762400  0.003619000  0.003429000  0.000704500 -0.000425794 -0.003314000 -0.002788500
 171308  0.033245001  0.009855700  0.004042001  0.001133000  0.001462501 -0.000163354  0.009922002 -0.003145500
 180204  1.829399943  0.235609993  0.015849948 -0.025250018 -0.067449987 -0.132751912  0.382900000 -0.001749992
 180205  1.848799944  0.236259997 -0.061399996 -0.065750003 -0.000200033 -0.097124614  0.286599994  0.090100050
 180206  1.942999959  0.245059997 -0.026950002 -0.018449962 -0.026650012 -0.011230817  0.320799947 -0.023000002
 180207  1.468500018  0.208519995 -0.066200018 -0.015349984 -0.064750016 -0.017380521  0.173500061 -0.100350022
 180208  2.374900103  0.279740006 -0.054650009  0.063850045 -0.036299944 -0.008065374  0.476100087 -0.111600041
 180209  1.680699944  0.225979999  0.022750020  0.011049986 -0.004400015 -0.057772055  0.190799952 -0.080399990
 180210  1.574200034  0.220139995 -0.015699983  0.063749969 -0.042499959 -0.172781229  0.155799985 -0.065349996
 180211  1.699399948  0.228450000 -0.122999966  0.024200022 -0.038299978 -0.007749421  0.321199894 -0.032199979
 180212  1.661399961  0.295309991 -0.096599996  0.023249984 -0.025800049 -0.041394338  0.166099906  0.072300017
 180303  1.950099945  0.297149986  0.018050015 -0.114150047 -0.001749992 -0.075117469  0.318099976  0.004000008
 180304  1.689399958  0.209480003  0.086650014 -0.014850020 -0.044950008 -0.056294423  0.309799910 -0.083549976
 180305  2.683700085  0.277469993 -0.008799911 -0.080099940 -0.017950058 -0.019929519  0.491700172  0.008450031
 180306  1.847599983  0.235599995 -0.030649960  0.024750054  0.013650000 -0.071452379  0.319100022 -0.085850000
 180307  2.133800030  0.253219992 -0.010200024 -0.028149962 -0.040650010 -0.076677471  0.258100033 -0.016600013
 180308  1.917700052  0.243290007 -0.053700030 -0.003450036 -0.041900039 -0.123686932  0.181300044  0.007550001
 180309  1.704599977  0.234270006 -0.071749985 -0.078149974 -0.069299996 -0.017519137  0.285300016 -0.010450006
 180310  1.697600007  0.235389993 -0.031050026  0.031400025 -0.019749999 -0.016174113  0.355200052 -0.049049973
 180311  1.867799997  0.242280006 -0.065999985  0.108699977  0.024999976 -0.077734135  0.149399996 -0.097250044
 180312  1.375000000  0.307740003 -0.052899957  0.060350001 -0.055150032 -0.019172428  0.270900011  0.029650033
 180402  1.425699949  0.306030005  0.129649997 -0.003400028 -0.062099993 -0.292439401  0.045099974 -0.035800040
 180403  1.915899992  0.261390001 -0.007700026  0.008549988 -0.041949987 -0.163435385  0.189100027 -0.042349994
 180404  1.996000051  0.192450002 -0.008049965 -0.078999996 -0.044399977 -0.077620655  0.154300094 -0.089399993
 180405  2.034199953  0.210060000  0.052850008 -0.012300014 -0.098600030 -0.076489635  0.256699920 -0.065349996
 180406  2.148299932  0.224120006 -0.062449992 -0.055899978 -0.014550030 -0.030805822  0.468599916 -0.043899953
 180407  1.844300032  0.203850001  0.048049986  0.038499951 -0.053049982 -0.060676612  0.237200022 -0.100750029
 180408  1.877599955  0.214090005  0.004850030  0.045199990 -0.059899986 -0.109889418  0.414999962 -0.039099991
 180409  1.674700022  0.200460002 -0.077300012 -0.064999998  0.016950011 -0.024329793  0.208700061  0.009250045
 180410  1.835800052  0.224189997 -0.078999996  0.002799988 -0.047899961 -0.077432752  0.219300032 -0.079649985
 180411  1.779099941  0.221430004 -0.110649943  0.105099976 -0.072050035 -0.150549084  0.396299958  0.006099999
 180412  1.797399998  0.315409988 -0.147900045  0.078700006 -0.073400021 -0.010698198  0.200500011 -0.034950018
 180502  1.891399980  0.332470000 -0.054650009 -0.006150007 -0.078150034 -0.064304456  0.274199963  0.002499998
 180503  2.024600029  0.226610005  0.026250005 -0.002350092 -0.064749956 -0.070764959  0.008000135  0.101950049
 180504  1.598899961  0.158319995  0.032200038 -0.056349993 -0.055000007 -0.123613663  0.164399981  0.045849979
 180505  1.840999961  0.175699994  0.013400018 -0.040400028 -0.018999994 -0.027577020  0.242299914 -0.050549984
 180506  1.881199956  0.186149999 -0.138650000  0.046350002 -0.053900003 -0.143340766  0.179299951 -0.011200011
 180507  1.998100042  0.203580007  0.005650043 -0.077099979 -0.040499985 -0.066717438  0.446900010 -0.039449990
 180508  1.718000054  0.185499996  0.006700039 -0.027150035 -0.057199955 -0.081428804  0.209900022 -0.052999973
 180509  1.325399995  0.166470006 -0.068549991  0.002550006 -0.010999978 -0.029848833  0.208299994 -0.043349981
 180510  1.399700046  0.177200004 -0.054500043  0.027900040 -0.002600014 -0.090335667  0.178300023 -0.035400033
 180511  1.348999977  0.186690003  0.010500014  0.006549954 -0.008700013 -0.055064306  0.202000022 -0.054800034
 180512  1.511600018  0.289940000 -0.059550047  0.005249977 -0.054449975 -0.108242318  0.123000026 -0.085900009
 180602  1.370700002  0.276849985 -0.145900011 -0.034749985  0.041100025 -0.273436159 -0.162999988 -0.113299966
 180603  1.788400054  0.218529999  0.098549962 -0.086549997 -0.102249980 -0.075434983  0.181500077 -0.085049987
 180604  1.629199982  0.157030001  0.060850024 -0.002049983 -0.049549997 -0.099765912  0.051499963 -0.057749987
 180605  1.800999999  0.171680003 -0.073500037 -0.009599984 -0.078549981 -0.142755032  0.122400045 -0.035749972
 180606  1.703500032  0.176860005  0.063400030 -0.162150025 -0.007599950 -0.065674655  0.207300067  0.011650026
 180607  1.476199985  0.167370006 -0.045799971 -0.017449975 -0.022199988 -0.056150667  0.159600019  0.008700013
 180608  1.284299970  0.164859995 -0.037999988 -0.003500044  0.023050010 -0.069533154  0.235399961  0.000100017
 180609  1.294299960  0.166319996 -0.084800005  0.020150006 -0.017449975 -0.021497816  0.242299914 -0.068000019
 180610  1.443899989  0.188390002  0.005699992  0.007900000 -0.047699988 -0.022137821  0.315099955 -0.023599982
 180611  1.882200003  0.229770005 -0.167799950  0.065500021 -0.006249964 -0.040616490  0.351099968 -0.041199982
 180612  1.492699981  0.328680009 -0.086950004 -0.008550048 -0.120949984 -0.168486610  0.210500002  0.026549995
 180702  0.949819982  0.228780001  0.078024983 -0.022304982  0.013650000 -0.104845323 -0.038370013 -0.023400009
 180703  1.400200009  0.189659998 -0.063899994 -0.018000007 -0.055649996 -0.103802018  0.227100015 -0.021850049
 180704  1.543699980  0.147589996 -0.028500021 -0.008149981 -0.028649986 -0.034220796  0.217000008 -0.047299981
 180705  1.417799950  0.156020001  0.079949975 -0.023400009 -0.023649991 -0.073556803  0.240399957 -0.030200005
 180706  1.396199942  0.158460006 -0.000949979 -0.043749988 -0.056550026 -0.023475310  0.214499950 -0.061800003
 180707  1.202900052  0.146799996 -0.011650026  0.048200011  0.018400013 -0.006811695  0.143900037  0.023800015
 180708  1.165599942  0.154210001  0.001000047 -0.049799979  0.011849999 -0.019514218  0.122899890 -0.008650005
 180709  0.867489994  0.137060001 -0.000249982  0.024114996 -0.038969994 -0.120337524 -0.050289989 -0.057375014
 180710  1.463700056  0.197589993 -0.074899971  0.048450053 -0.009949982 -0.006894388  0.239600062 -0.123749971
 180711  1.263399959  0.205310002  0.064150035 -0.014199972  0.043500006 -0.016252056  0.228999972 -0.017750025
 180712  1.446599960  0.362080008  0.055000007  0.079900026 -0.090950012 -0.084666006  0.318599939  0.060000002
 180802  1.105299950  0.242359996  0.075450003 -0.070044994 -0.054149985 -0.091077313 -0.007500052  0.023849964
 180803  1.325199962  0.185599998  0.101100028  0.020300031 -0.001349986 -0.100998133  0.095899940  0.017849982
 180804  1.421300054  0.142529994 -0.040199995 -0.041100025 -0.072150052 -0.067075469  0.140000105  0.042400002
 180805  1.263599992  0.139269993 -0.003749967  0.044149995  0.005450010 -0.011404000  0.187399983 -0.020950019
 180806  1.063799977  0.132290006  0.082729995  0.004899979 -0.083750010 -0.049243033  0.102159977 -0.060400009
 180807  0.943690002  0.131840006 -0.003869981  0.061100006 -0.002749979 -0.056052852  0.054859996 -0.005719990
 180808  1.096500039  0.154829994  0.011469990  0.002039999 -0.023350000 -0.008405244  0.225030065  0.036224991
 180809  1.043099999  0.155499995  0.000520021  0.023904979  0.019849986 -0.021108381  0.183809996  0.009649992
 180810  0.823909998  0.146090001  0.004695028 -0.006155014 -0.002654999 -0.025473174  0.153050005  0.001940012
 180811  0.897119999  0.181360006 -0.095935017 -0.016310006 -0.028254986 -0.012942077  0.149689972 -0.014970005
 180902  0.990819991  0.161229998  0.062884986 -0.020824999  0.002299964 -0.112232782  0.052969992 -0.077370018
 180903  1.141600013  0.117310002 -0.033589989 -0.042634994 -0.042750001 -0.004254419  0.160719991 -0.021490037
 180904  0.763880014  0.070632003  0.023824990  0.000589997 -0.017649978 -0.038868040  0.056100011  0.010704994
 180905  0.838859975  0.080325000  0.003109992 -0.006879985 -0.038695008 -0.013055391  0.126029968  0.024760008
 180906  0.820540011  0.083103999  0.026170015 -0.023745000 -0.025135010 -0.020772981  0.147980034 -0.030534983
 180907  0.656849980  0.078071997 -0.000090003  0.004175007 -0.007380009 -0.022826137  0.119870007 -0.028734982
 180908  0.645780027  0.082304999 -0.020554990  0.003455013 -0.009340018 -0.007374415  0.094060004 -0.015345007
 180909  0.655860007  0.090868004  0.041355014  0.038495004 -0.017334998 -0.015999762  0.087909997 -0.008230001
 180910  0.646059990  0.099133998 -0.010344982 -0.009480000 -0.005250007 -0.015336722  0.119719982  0.001460016
 180911  0.659370005  0.122359999  0.011335015  0.025739998 -0.050799996 -0.061668731  0.084909976 -0.006939977
 181002  0.550729990  0.109320000 -0.012225002 -0.021025002  0.001849979 -0.039103076 -0.028919995  0.025454998
 181003  0.516849995  0.067373998  0.010399997 -0.035504997 -0.000434995 -0.037246007 -0.040679991  0.014674991
 181004  0.567099988  0.054248001  0.013589993 -0.008235008 -0.004765004 -0.008538679  0.020070016 -0.012825012
 181005  0.495649993  0.056221001  0.002354994 -0.027950004 -0.018114999 -0.024137819  0.031699985  0.002949998
 181006  0.386979997  0.050441001  0.004670009 -0.018399999 -0.016969994 -0.011121658  0.007209986 -0.001304999
 181007  0.527490020  0.066334002  0.011450008 -0.032010019 -0.023715019 -0.003422867  0.039910018  0.000510007
 181008  0.491400003  0.070201002 -0.007500008  0.019140005 -0.006630003 -0.028760526  0.069660008 -0.002639994
 181009  0.337680012  0.062597997 -0.003144994 -0.020174995 -0.001399994 -0.021336343  0.024070024 -0.005300000
 181010  0.290010005  0.068090998  0.013679996  0.009194992 -0.002134994 -0.002752296  0.049120009 -0.000265002
 181011  0.327800006  0.093111999 -0.040539995 -0.016149998  0.006284997 -0.004750170  0.028580010 -0.031700000
 181102  0.214709997  0.058513999  0.005240001  0.004485004 -0.005620003 -0.013672554  0.021849990  0.014624998
 181103  0.413370013  0.054712001  0.023615003 -0.005654991 -0.000735000 -0.018477563  0.034100026 -0.007475004
 181104  0.314330012  0.035433002  0.050169997 -0.008210003  0.007539988 -0.021677187  0.036580026 -0.029579997
 181105  0.192949995  0.030184999  0.013560005 -0.002775006  0.006305002 -0.001320354  0.009399995 -0.008855000
 181106  0.199509993  0.033948001  0.008874997  0.005369999 -0.011414997 -0.008678687  0.008800000 -0.007550001
 181107  0.186309993  0.035691999  0.019800000 -0.005394995 -0.008814998 -0.007296398  0.001679987 -0.014475003
 181108  0.226970002  0.045990001  0.010964997 -0.004760005 -0.003045000 -0.019633392  0.022599995 -0.008610003
 181109  0.152759999  0.044984002  0.000950001  0.001350001 -0.009689994 -0.015056870  0.027270004  0.013304994
 181110  0.208049998  0.057105999 -0.006744996 -0.010620005 -0.004199997 -0.015856365  0.008680001  0.009750001
 181202  0.243939996  0.055213999  0.015194997  0.002760001  0.005015001 -0.055007372 -0.067409992  0.000325009
 181203  0.178599998  0.032283999  0.026889998 -0.013659999  0.000260003 -0.004885153  0.052839994  0.003219999
 181204  0.108879998  0.016728999  0.001568999  0.002900001 -0.003194999 -0.004797128 -0.010860004 -0.009690002
 181205  0.140770003  0.022019001  0.002935000 -0.008925002 -0.002650000 -0.006516248  0.021530002 -0.002909999
 181206  0.084818996  0.019018000  0.002163000 -0.007196501 -0.001226000 -0.001186481  0.003307998  0.001887500
 181207  0.071983002  0.020390000 -0.005646501  0.005670499 -0.004633002 -0.011439644  0.004561000  0.001125000
 181209  0.146559998  0.037188001 -0.009120002  0.004560001 -0.008040003 -0.008577975  0.014939994 -0.016534999
 181302  0.113689996  0.030363999  0.011764001  0.007611498 -0.002730500 -0.000435456  0.002719998 -0.007717501
 181303  0.079697996  0.015662000  0.008956499 -0.009280501 -0.003870498 -0.007338892  0.016923994 -0.001966000
 181304  0.030686000  0.006569400  0.007094500  0.000926000 -0.000260500 -0.001795282  0.001913000 -0.000495001
 181305  0.031230999  0.007184800  0.001187501  0.001875500 -0.001854001 -0.004766027  0.007088000 -0.002259500


==> nutevpack/NubarVec.dat <==
 1195
  20306  1.127300024  0.066078000 -0.026850045  0.026499987 -0.000699997  0.031541254  0.027899981  0.004550040
  20307  0.916530013  0.059179001 -0.006635010 -0.022484988  0.017340004  0.007606496 -0.057959974 -0.013555020
  20308  0.793640018  0.071819998 -0.008729994 -0.020075023  0.007265002  0.031621870  0.030629992  0.005989999
  20406  1.137599945  0.060091000 -0.010299981 -0.010999978  0.002900004  0.011302314 -0.024100065 -0.006150007
  20407  0.986180007  0.058031999 -0.012544990  0.027799994  0.005304992  0.021585504 -0.008149981 -0.011889994
  20408  0.759959996  0.065012001 -0.004234999  0.010250002  0.017894983  0.014991245 -0.015799999 -0.013484985
  20506  1.162600040  0.058035001 -0.001549959  0.010950029  0.010149956  0.036749188  0.034200072 -0.000149965
  20507  0.910969973  0.052774001 -0.026829988 -0.001019984 -0.001659989  0.008807116 -0.033600032 -0.003784984
  20508  0.745739996  0.061749000 -0.027245015 -0.004669994  0.004759997  0.010069503 -0.011309981  0.001044989
  20606  0.878570020  0.052965999 -0.025530010 -0.004985005 -0.005080014  0.011359672  0.002700031 -0.003064990
  20607  0.673099995  0.047858998 -0.000620008 -0.009104997  0.009955019  0.005612025 -0.029709995  0.013449997
  20608  0.524439991  0.055734999 -0.019400001 -0.001525015 -0.000144988  0.018501848  0.010779977  0.004880011
  20706  0.739639997  0.050808001  0.037129998 -0.004030019  0.014145017  0.015469020  0.000180006 -0.000045002
  20707  0.610780001  0.049740002 -0.025885016 -0.016270012 -0.004374981  0.018897098  0.042919993 -0.006720006
  20708  0.545340002  0.062371999 -0.003260016  0.021090001  0.009745002  0.013586873 -0.005079985 -0.014364988
  20806  0.799300015  0.056616999 -0.046844989  0.015920013 -0.006774992  0.019879702 -0.007319987 -0.016984999
  20807  0.596509993  0.051932000  0.054415017 -0.018095016 -0.005920023  0.023102172 -0.003759980  0.003155023
  20808  0.324869990  0.052639000  0.012470007  0.040185004 -0.006225005  0.002691352  0.000069976 -0.001975000
  20906  0.452609986  0.032040998  0.005065009 -0.002814993  0.008350000  0.007376328 -0.000220001 -0.000534996
  20907  0.354440004  0.031367999  0.011814997 -0.008059993 -0.004714996  0.003646709 -0.012180001  0.002850011
  21006  0.275260001  0.027803000  0.003729999 -0.008364990 -0.000754997  0.002536227 -0.007800013 -0.000940010
  21007  0.213359997  0.029738000 -0.004515000  0.010949999  0.004129998  0.002062774 -0.016159996  0.000684999
  21106  0.170190006  0.024180001  0.014725000 -0.002779998  0.003260002  0.007396932  0.008250013  0.002054997
  21206  0.059050001  0.015393000 -0.005205501 -0.005169502  0.005043998  0.001477944 -0.002379000 -0.002570000
  30306  1.175199986  0.055753998 -0.009299994  0.018350005  0.004100025  0.013594530 -0.006600022 -0.001749992
  30307  1.019299984  0.053490002 -0.006399989  0.002650023  0.001500010  0.010938464 -0.001100063 -0.004149973
  30308  0.884720027  0.051337998  0.005769998  0.015190005 -0.003879994  0.013879037  0.008690000  0.010600001
  30309  0.687189996  0.058644000  0.012820005  0.028050005  0.005030006  0.010793773 -0.015560031  0.001534998
  30405  1.298699975  0.059237000 -0.016049981 -0.005650043  0.009249985  0.005692083 -0.024600029  0.026849985
  30406  1.218099952  0.052065000 -0.010699987 -0.001800001  0.002050042  0.013130867 -0.015300035 -0.009449959
  30407  1.021399975  0.048820000 -0.009615004  0.003700018  0.005450010  0.013977784  0.000800014 -0.000450015
  30408  0.900139987  0.047745999 -0.024204999  0.008240014  0.001940012  0.007444074 -0.015390038 -0.004509985
  30409  0.677510023  0.055011999 -0.005809993  0.006870002 -0.000619978  0.003205530 -0.008849978  0.001959980
  30505  1.244500041  0.053801000  0.013100028 -0.013300002  0.000599980  0.013281649 -0.011799932 -0.001150012
  30506  1.136700034  0.047090001 -0.009750009 -0.000500023  0.002600014  0.009278486 -0.027699947 -0.012749970
  30507  0.928669989  0.043892000  0.009689987 -0.007870018  0.000124991  0.008986705 -0.020420015 -0.000665009
  30508  0.679130018  0.039825998  0.011974990  0.012129992  0.001365006  0.012795760  0.006720006  0.006279975
  30509  0.505630016  0.045798000  0.024145007 -0.017975003 -0.004409999  0.002115895 -0.006639957 -0.005905002
  30605  1.227200031  0.055962000 -0.002100050 -0.013000011  0.002499998  0.012397665 -0.037500024 -0.023099959
  30606  0.989319980  0.045595001 -0.009999990  0.011800051  0.010850012  0.004137522 -0.024879992 -0.007579982
  30607  0.828710020  0.044052001  0.004635006  0.022385001  0.018265009  0.004533368 -0.006879985 -0.004850000
  30608  0.537549973  0.038486999 -0.012134999 -0.004680008 -0.000524998  0.002176169 -0.003450036  0.004460007
  30609  0.420800000  0.046222001 -0.025044993 -0.004255012  0.000970006  0.011362464  0.003369987  0.008260012
  30705  0.942789972  0.051201001 -0.018635005 -0.002945006  0.012495011  0.004121026 -0.012780011  0.010829985
  30706  0.766499996  0.041990999  0.006015003  0.001780003  0.012830019  0.009939473  0.008899987  0.003259987
  30707  0.623480022  0.040366001 -0.011750013  0.011485010 -0.003535002  0.012194772 -0.010399997 -0.011380017
  30708  0.450899988  0.037990998 -0.000784993 -0.002285004  0.002580002  0.005745964 -0.006260008 -0.001359999
  30709  0.308580011  0.042872999  0.007490009 -0.000045002 -0.000159994  0.001699205 -0.016549975  0.005174994
  30805  0.870119989  0.051088002  0.011065006 -0.008965015 -0.004954994  0.003773858  0.003979981 -0.001424998
  30806  0.587019980  0.038261998  0.007135004 -0.003789991  0.003470004  0.004797657 -0.019420028 -0.001910001
  30807  0.489540011  0.038934000 -0.001220003 -0.012450010  0.010140002  0.002432127 -0.000969976 -0.003755003
  30808  0.342460006  0.035982002 -0.003959998 -0.005950004 -0.003600001  0.005899949 -0.002519995  0.000770003
  30905  0.621699989  0.032083001 -0.008405000 -0.004064977  0.001684994  0.011257890  0.007749975  0.002350003
  30906  0.494740009  0.026791001 -0.002054989 -0.000045002 -0.000780001  0.007738313 -0.003149986 -0.003189981
  30907  0.357679993  0.025591999  0.000634998  0.002595007 -0.001739994  0.002402988 -0.000440001 -0.003720000
  30908  0.288529992  0.027358999  0.007060006 -0.002779990 -0.000949994  0.009372058  0.012809992  0.003209993
  31005  0.341019988  0.025170000  0.005964994 -0.003624991  0.007009998  0.003654659  0.002449989  0.000634998
  31006  0.303090006  0.023040000  0.016929999 -0.004074991 -0.001069993  0.003163195 -0.001489997  0.000540003
  31007  0.196099997  0.021570999  0.013425000 -0.001159996  0.000404999  0.003945098 -0.002030000 -0.002270006
  31105  0.221059993  0.021105001  0.004479997  0.004024997  0.002220005  0.007243035  0.012379989 -0.005190000
  31106  0.150900006  0.017433999  0.014435001  0.001039997 -0.000689998  0.000690311  0.001260012  0.001304999
  31107  0.106820002  0.018567000 -0.000415001 -0.009936500 -0.000372998  0.007816844  0.004600003 -0.003929999
  31205  0.107780002  0.014732000  0.004120003 -0.001930002  0.002470002  0.000544998 -0.002509996 -0.001120001
  31206  0.058859002  0.011240000  0.000743002  0.003443500 -0.000225998  0.001211025 -0.009045001  0.000232499
  31305  0.044911001  0.008920000 -0.000064500  0.003021000  0.000329500  0.000706447 -0.000329997  0.001019001
  31306  0.040943000  0.009325700  0.004171999  0.002714001  0.003456999  0.000641892  0.000215001  0.000067499
  40209  0.703649998  0.046128999  0.003069997  0.009275019  0.003310025  0.006529693  0.019850016 -0.005715013
  40305  1.207499981  0.051938001 -0.015550017  0.006550014  0.004449964  0.018251937 -0.001900077  0.005100012
  40306  1.151600003  0.051036999 -0.036099970  0.008599997  0.000149965  0.002258831 -0.043499947 -0.008249998
  40307  1.045799971  0.050251000 -0.011749983 -0.004400015  0.010450006  0.009414867  0.000999928  0.001149952
  40308  0.966239989  0.048788998 -0.006349981 -0.017015040 -0.001434982  0.002142168 -0.026120007 -0.014275014
  40309  0.873520017  0.048845001 -0.037164986  0.007840008  0.007925004  0.001986683  0.002360046 -0.012654990
  40405  1.447999954  0.051435001 -0.018050015  0.018100023  0.013099968  0.004690636  0.008099914  0.000949979
  40406  1.184399962  0.047226001  0.000349998 -0.018049955  0.002399981  0.007146969  0.004199982 -0.006349981
  40407  1.005399942  0.044534001 -0.022760004  0.002249956  0.004934996  0.001884020  0.000499964  0.003400028
  40408  0.943159997  0.044032000  0.002260000 -0.004170001 -0.003935009  0.012579428  0.006129980 -0.005454987
  40409  0.716830015  0.040956002 -0.016984999  0.014099985  0.007200003  0.012910224 -0.000979960 -0.009939998
  40505  1.364799976  0.045947999 -0.013000011 -0.008849978  0.007450044  0.015313804 -0.015300035  0.004549980
  40506  1.156900048  0.043242998 -0.025449991  0.008700013  0.003100038  0.002701918 -0.020900011  0.010100007
  40507  0.921299994  0.039542999 -0.013424993  0.004269987  0.002485007  0.010717989  0.000199974 -0.000119984
  40508  0.796419978  0.038766000 -0.015410006 -0.014450014  0.006020010  0.002489019 -0.002800047  0.005895019
  40509  0.584659994  0.035461001 -0.000380009  0.009415001  0.003565013  0.007807878 -0.005640030 -0.007215023
  40605  1.192000031  0.043958999 -0.021700025  0.015349984  0.003300011  0.008490044  0.004899979  0.001599967
  40606  0.972670019  0.041092999  0.012120008 -0.001884997  0.004244983  0.008148150  0.004180014 -0.011440009
  40607  0.779479980  0.038277999  0.001660019 -0.006449997 -0.000805020  0.013937199  0.008520007  0.015139997
  40608  0.589879990  0.034949001  0.008884996  0.005925000 -0.000324994  0.005933481 -0.002420008 -0.008719981
  40609  0.429690003  0.033236001 -0.005734995  0.004624993  0.001434997  0.003313087 -0.007349998  0.001719996
  40705  1.034999967  0.042151999  0.011349976 -0.010349989  0.000699997  0.004472105 -0.002099991 -0.005750000
  40706  0.789740026  0.038171999 -0.004269987  0.006565005  0.001204997  0.003762901 -0.014139950 -0.003835022
  40707  0.604420006  0.035397999 -0.006354988  0.011934996  0.003845006  0.009856733 -0.024969995 -0.008664995
  40708  0.493710011  0.034975000  0.009875000  0.001635000 -0.005385011  0.004262706 -0.006029993  0.000140011
  40709  0.349119991  0.033470001  0.017930001  0.007300004 -0.006449997  0.001664300 -0.003390014  0.000225008
  40805  0.845889986  0.039673999  0.016554981  0.005250007  0.011289984  0.009551564  0.006839991 -0.001149982
  40806  0.554030001  0.033452000  0.004455000 -0.006235003  0.002204984  0.001118931 -0.002950013 -0.009079993
  40807  0.497900009  0.034205999 -0.000055000 -0.000389993  0.003950000  0.011098198  0.007569999  0.002519995
  40808  0.390260011  0.033510000 -0.000305012  0.009470001 -0.001194999  0.002522546  0.001980007  0.000719994
  40809  0.276890010  0.033576000  0.010769993 -0.008720011  0.002630010  0.003696779  0.004970014 -0.012675002
  40905  0.589039981  0.024346000  0.008044988 -0.009079993 -0.000835001  0.001113107  0.004799962 -0.004060000
  40906  0.490260005  0.023817999  0.009940013 -0.001669988 -0.001019999  0.006546404  0.009169996 -0.000114992
  40907  0.360929996  0.022325000  0.009650007  0.007289991 -0.001564994  0.006119031 -0.002990007  0.001090005
  40908  0.256610006  0.021651000 -0.002009995 -0.003700003  0.004920006  0.003424531 -0.002839983  0.005589992
  41005  0.391739994  0.020771001  0.001464993  0.001185000  0.002505004  0.003173908  0.003609985  0.001194999
  41006  0.263309985  0.018639000 -0.001104996 -0.002309993  0.001650006  0.002275584 -0.004460007  0.001080006
  41007  0.179189995  0.017479001  0.000134997  0.000730000  0.002965003  0.000974986 -0.001460001 -0.000065006
  41008  0.129899994  0.018999999 -0.003500000  0.008079998 -0.002785005  0.001735976  0.005639993 -0.001450002
  41105  0.187169999  0.014356000  0.011215001 -0.001505002  0.001495004  0.002497561 -0.004140005 -0.001829997
  41106  0.180830002  0.016728999 -0.000025004 -0.000349998 -0.002875000  0.000969703 -0.001839995  0.000170000
  41107  0.083788000  0.013928000  0.018367998  0.001665499  0.000660002  0.001138332  0.000960000 -0.000398502
  41205  0.109810002  0.011150000  0.007445499  0.000795003  0.000050001  0.000427935  0.004250005 -0.001470000
  41206  0.062524997  0.010402000 -0.003245998  0.004844001  0.001816999  0.000849890  0.001763996  0.000662003
  41207  0.059427001  0.013186000  0.001372000  0.001594501 -0.003020499  0.000792532  0.002261002  0.000615500
  41305  0.039753001  0.006213300  0.003061000 -0.000609498  0.000308000  0.000530618 -0.000319000 -0.000515001
  41306  0.028666999  0.006848500 -0.003007500 -0.000835000 -0.000185500  0.000382416 -0.001128001 -0.000299500
  50208  0.983259976  0.052944999 -0.017850012 -0.007234991  0.010880023  0.012489381  0.012399971 -0.004175007
  50209  0.815989971  0.046743002 -0.019380003  0.002065003 -0.012280017  0.004697964 -0.032030046 -0.004734993
  50210  0.696009994  0.053688999 -0.030754983  0.000999987  0.001325011  0.002950816 -0.001609981  0.001959980
  50305  1.344599962  0.053429998 -0.026250005 -0.000249982 -0.000099957  0.006637046 -0.028400064 -0.021099985
  50306  1.343099952  0.054993000  0.005450010 -0.012849987  0.008599997  0.006935369  0.007999897 -0.007600009
  50307  1.166399956  0.051674001 -0.020449996  0.017000020 -0.001150012  0.003059312  0.007900000 -0.000850022
  50308  1.036700010  0.049174000 -0.043880016  0.014750004  0.007699966  0.001504145 -0.001099944 -0.001249969
  50309  0.883549988  0.046211001 -0.008024991 -0.013329983 -0.000489980  0.004205249  0.002409995  0.003270000
  50310  0.803059995  0.057280999  0.008015007 -0.003089994 -0.005005002  0.000431879  0.034510016  0.019849986
  50404  1.455399990  0.072618999 -0.000099957  0.022899985 -0.007650018  0.014519406  0.041900039 -0.006449997
  50405  1.491600037  0.051084001  0.002349973 -0.003950000  0.003600001  0.001950058  0.002300024 -0.012399971
  50406  1.320600033  0.048245002  0.003950000  0.020550013  0.009099960  0.008329413 -0.056999922 -0.001399994
  50407  1.096600056  0.044316001 -0.034099996 -0.008050025 -0.005699992  0.002559848 -0.023799896 -0.000849962
  50408  0.992919981  0.043494001 -0.003634989  0.005325019  0.001500010  0.004567476 -0.015280068 -0.001500010
  50409  0.823010027  0.041421998 -0.019514978  0.007200003 -0.000285000  0.004229971 -0.001129985 -0.004979998
  50410  0.699199975  0.049633000 -0.022639990  0.009929985 -0.004050016  0.006949279  0.005419970 -0.001450002
  50504  1.456799984  0.067625999  0.012050033  0.000299990  0.008650005  0.011521289  0.020799994  0.018899977
  50505  1.338400006  0.044045001 -0.000549972  0.012250006  0.004799962  0.006631951 -0.012199998 -0.004350007
  50506  1.145200014  0.041076999 -0.005750000 -0.006700039  0.003149986  0.000670825 -0.028100014  0.004249990
  50507  0.979969978  0.039090998 -0.020530015 -0.006945014  0.002559990  0.000735944 -0.014330029  0.002094984
  50508  0.781729996  0.036052998 -0.001539975  0.001145005  0.011459976  0.009358769 -0.000020027  0.004204988
  50509  0.629109979  0.034858000  0.009535015 -0.004704982  0.005715013  0.004421205  0.011559963  0.001075000
  50510  0.525780022  0.042337000  0.009205014  0.002515018  0.001349986  0.005236468 -0.005919993  0.000315011
  50604  1.342000008  0.066707000 -0.044650018 -0.006099999  0.012449980  0.005643556 -0.003700018 -0.008949995
  50605  1.139899969  0.041533999 -0.016499996 -0.002399981  0.003000021  0.009915242  0.006399989 -0.005950034
  50606  0.984730005  0.039393999 -0.021105021 -0.013865024  0.009375006  0.001012111 -0.010249972 -0.000759989
  50607  0.759909987  0.035907999 -0.013024986 -0.004200011  0.002939999  0.004347507 -0.001110017 -0.012454987
  50608  0.662999988  0.035367999 -0.006325006 -0.002039999  0.001029998  0.003018609 -0.004270017 -0.001854986
  50609  0.423700005  0.031027000 -0.003205001 -0.002030000  0.003190011  0.002041901  0.004750013  0.000904992
  50610  0.341630012  0.038442999 -0.020899996  0.006300002  0.000905007  0.003394027  0.012120008  0.006889999
  50704  1.190299988  0.064799003  0.010399997 -0.018099964  0.006850004  0.005035864  0.001600027 -0.005249977
  50705  0.971170008  0.039407998 -0.011604995 -0.003004998  0.001415014  0.009662936  0.014090002  0.001955003
  50706  0.781790018  0.036371998  0.017219990  0.006464988  0.012084991  0.019014111  0.025970042 -0.005315006
  50707  0.678730011  0.035549000  0.000524998  0.004315019  0.001070023  0.008516985  0.010640025  0.004590005
  50708  0.494390011  0.033016998 -0.000685006  0.001419991  0.008180007  0.003528850  0.007380009  0.003184989
  50709  0.350140005  0.030932000 -0.004785001  0.000220001 -0.007885009  0.009661591 -0.009729981 -0.006329998
  50710  0.267960012  0.038045000 -0.016805008  0.004240006  0.002339989  0.002543578 -0.000969976  0.002599999
  50804  1.055299997  0.062118001 -0.047999978  0.029500008  0.013050020  0.003542941 -0.033400059 -0.008050025
  50805  0.853209972  0.037902001  0.012070000  0.009870023  0.000645012  0.008491103  0.010289967  0.000039995
  50806  0.725860000  0.036626000  0.001459986 -0.003274977  0.002180010  0.001602109  0.012220025 -0.008184999
  50807  0.491129994  0.031847998 -0.007714987 -0.000369996  0.012950003  0.005006494 -0.006830007 -0.006534994
  50808  0.437009990  0.033169001 -0.000479996 -0.004524991 -0.000245005  0.004346083  0.003699988  0.006380007
  50809  0.283730000  0.031072000 -0.006985009  0.004804999  0.001994997  0.002823740 -0.000189990  0.009300008
  50904  0.846669972  0.041090000  0.009525001 -0.012580007 -0.005380005  0.008431219  0.014789999  0.003985018
  50905  0.583469987  0.022870000  0.005854994 -0.002539992  0.002990007  0.001824828 -0.014090002 -0.002415001
  50906  0.472160012  0.021980001 -0.003375009 -0.001430005 -0.000335008  0.004046831  0.004320025 -0.002035007
  50907  0.350389987  0.020475000  0.006360009 -0.004789993 -0.000169992  0.002346901 -0.000770003  0.001204997
  50908  0.237540007  0.019374000 -0.001910001 -0.004715003  0.001400001  0.000680649 -0.002279997  0.001609996
  50909  0.127379999  0.017527999  0.007634997 -0.010664999  0.000964999  0.003600682  0.006470002  0.001279999
  51004  0.504819989  0.032412000  0.019295007 -0.004914999  0.003069997  0.008923658 -0.012250006 -0.000384986
  51005  0.332300007  0.017832000  0.000300005  0.003450006  0.003385007  0.001280670 -0.009099990 -0.005844995
  51006  0.297300011  0.018541999  0.005910009 -0.002405003  0.001359999  0.000391935 -0.003140002 -0.002870008
  51007  0.180680007  0.016329000 -0.006125003  0.004660003  0.000670001  0.000391705 -0.003849998  0.000929996
  51008  0.120119996  0.015980000  0.005315002  0.001640003  0.000469998  0.001191511  0.000859998 -0.002074998
  51104  0.314550012  0.025522999 -0.008615002  0.004569992  0.004669994  0.005112689 -0.001499981  0.000195011
  51105  0.198100001  0.014026000  0.010855004 -0.005429998 -0.001490004  0.001024890  0.002790004  0.001005001
  51106  0.151409999  0.014156000  0.007879995 -0.002244994  0.001699999  0.004040609  0.008039996  0.002550006
  51107  0.096872002  0.013363000  0.010110501 -0.004076999  0.001537003  0.000815472 -0.004358001 -0.000548501
  51204  0.168620005  0.018262999  0.011895001 -0.001339994 -0.002489999  0.004020889 -0.006299987  0.000770003
  51205  0.087172002  0.009256800 -0.002983000 -0.001734503  0.000758499  0.000092825 -0.002540000 -0.001164500
  51206  0.062758997  0.009273700  0.002220999  0.002072502  0.000095502  0.000699808 -0.002763003  0.002409499
  51207  0.036580000  0.008965400 -0.001498500  0.000468001  0.000112500  0.000363607 -0.000709999  0.000614500
  51304  0.067130998  0.010272000  0.000206500 -0.001300998 -0.001321502  0.001006574 -0.001716003  0.000481002
  51305  0.046680000  0.006228500  0.003102500  0.001689000  0.001528000  0.000333864  0.000579000 -0.000724999
  51306  0.014974000  0.004356700  0.006707500 -0.007873500 -0.000355001  0.000149214 -0.001530999  0.000000000
  60208  1.072600007  0.055973001 -0.005299985  0.001999974 -0.003549993 -0.007111245 -0.012400031 -0.006000042
  60209  0.991919994  0.053282999 -0.030855000  0.015989989  0.007564992 -0.001767086  0.018649995  0.018539995
  60210  0.789240003  0.048636999 -0.015940011  0.009204984 -0.005560011 -0.001361268 -0.011870027 -0.008540004
  60305  1.349599957  0.056744002 -0.034249961  0.006250024  0.006150007 -0.007919124 -0.007200003 -0.014750004
  60306  1.309700012  0.056926001 -0.028800011  0.012749970  0.005050004 -0.009013823 -0.002599955 -0.004449964
  60307  1.152400017  0.053105999 -0.010049999 -0.008700013  0.008899987 -0.003628012 -0.002300024 -0.015799999
  60308  1.072100043  0.051684000 -0.016900003  0.004100025  0.004949987 -0.001952525 -0.008700013 -0.000699997
  60309  0.975179970  0.049835999 -0.009465009  0.009745002  0.009364992 -0.004169207 -0.034020007  0.001215011
  60310  0.766279995  0.047713000 -0.014869988  0.007780015 -0.000710011 -0.007165678 -0.000180006  0.000979990
  60404  1.451400042  0.063602999 -0.014249980 -0.014899969  0.008000016 -0.010314594  0.015500069 -0.011699975
  60405  1.364400029  0.050246000 -0.031450033  0.004049957  0.002349973 -0.013411243 -0.054000020  0.013549984
  60406  1.384699941  0.051521000 -0.002799988  0.007250011 -0.000249982 -0.005622255  0.021999955  0.002999961
  60407  1.114799976  0.046016999 -0.006049991  0.008650005  0.009999990 -0.000602135 -0.030200005 -0.008849978
  60408  0.900500000  0.042325001 -0.009480000 -0.000860006 -0.010199994 -0.006808997 -0.022660017 -0.000790000
  60409  0.813960016  0.041313000  0.000939995  0.019635022  0.000414997 -0.002479459 -0.015919983 -0.001539975
  60410  0.670279980  0.041361000 -0.004045010  0.006530017  0.001735002 -0.008613726  0.003329992 -0.007820010
  60504  1.539299965  0.060192998  0.000649989 -0.001250029 -0.000249982 -0.014512430 -0.027800083 -0.012000024
  60505  1.324900031  0.045304999 -0.006850004  0.000699997  0.005949974 -0.002158686  0.006399989 -0.000750005
  60506  1.192100048  0.043398999 -0.009450018  0.004799962  0.003149986 -0.000917793 -0.002699971 -0.007749975
  60507  0.912720025  0.038304001 -0.023350000  0.010914981  0.013125002 -0.000764760 -0.003169954 -0.009914994
  60508  0.776470006  0.036742002  0.001424998 -0.013655007 -0.002400011 -0.002754748 -0.005270004 -0.008539975
  60509  0.630639970  0.034924001 -0.026565015 -0.002135009 -0.001690000 -0.002133500 -0.002840042 -0.000719994
  60510  0.473710001  0.034270000 -0.000270009 -0.010435000 -0.001124993 -0.007552146 -0.003410012  0.005539998
  60604  1.445500016  0.059595998  0.002099991  0.004999995  0.004949987 -0.006323938  0.012600064 -0.006200016
  60605  1.105100036  0.041993000  0.001250029  0.005849957  0.000100017 -0.003224839 -0.003499985  0.007750034
  60606  0.941659987  0.039430998  0.012005001 -0.012024999 -0.001854986 -0.005571622  0.022849977  0.004260004
  60607  0.765559971  0.036580000 -0.006874979 -0.003704995 -0.001509994 -0.002100084 -0.005490005  0.009490013
  60608  0.591700017  0.033310000 -0.012834996 -0.003870010  0.000019997 -0.003497541 -0.008099973 -0.000465006
  60609  0.425379992  0.030478001 -0.007355005  0.006515011  0.002385005 -0.001817490 -0.014030010  0.005264997
  60610  0.382220000  0.034311000 -0.017855003  0.003219992 -0.000665009 -0.012390836  0.011640012  0.002134994
  60704  1.289700031  0.057452001 -0.041199982  0.013650000  0.001049995 -0.002343623 -0.008899927 -0.004499972
  60705  0.982590020  0.040780000 -0.004600048 -0.006480008  0.008454978 -0.013264894 -0.015190005 -0.003500015
  60706  0.723819971  0.035238001 -0.014414996  0.003075004  0.001434982 -0.009933625  0.008699954  0.003044993
  60707  0.624509990  0.034256998 -0.008035004  0.008789986 -0.002759993 -0.001419584  0.002839983 -0.002175003
  60708  0.460409999  0.031500999  0.002609998  0.003230006 -0.006920010 -0.004233612  0.007470012  0.005380005
  60709  0.408239990  0.032963999 -0.006005004  0.003384992 -0.002120003 -0.001339018 -0.008540004  0.002774999
  60710  0.234339997  0.031157000 -0.006154999 -0.000680000  0.003440000 -0.001841957  0.007589996 -0.003910005
  60804  1.092900038  0.053399000  0.034250021  0.010349989  0.009999990 -0.002343506 -0.016899943 -0.004149973
  60805  0.815970004  0.037455998 -0.010114998  0.005719990  0.007679999 -0.007516820 -0.001619995  0.010075003
  60806  0.660149992  0.034859002  0.009739995  0.001379997 -0.001464993 -0.000868280  0.007139981 -0.000914991
  60807  0.484840006  0.031280000 -0.000339985 -0.011284992 -0.000345007 -0.000630901 -0.012149990  0.001224995
  60808  0.375270009  0.029982001 -0.001025006  0.002825007  0.004319996 -0.001169024 -0.013809979 -0.003649995
  60809  0.305200011  0.031360999 -0.001330003  0.001685008  0.002985001 -0.000295446 -0.008320004  0.011334985
  60904  0.821080029  0.034042001  0.000025004 -0.009879977  0.003684998 -0.001755783  0.012340009 -0.001230001
  60905  0.630970001  0.024364000  0.002254993 -0.010969996  0.005674988 -0.004046831  0.011609972 -0.004260004
  60906  0.419679999  0.020392001  0.005034998  0.004055008  0.005490005 -0.000855112 -0.008670002 -0.001179993
  60907  0.329320014  0.019977000 -0.004914999 -0.003399998  0.004969999 -0.003032377  0.017420024  0.001069993
  60908  0.245049998  0.019229000  0.005510002  0.008804999  0.001965001 -0.000815549  0.006589994 -0.003610000
  60909  0.143179998  0.017467000  0.006679997  0.000060000  0.001449995 -0.001321150 -0.000550002 -0.000085004
  61004  0.516240001  0.026848000 -0.001154989  0.001330018  0.001839995 -0.003206239 -0.016430020  0.002420008
  61005  0.370490015  0.018999999  0.011615008  0.001080006  0.004584998 -0.001227435  0.002800018  0.006690010
  61006  0.264510006  0.017347001  0.012340009 -0.003410012 -0.001890004 -0.000278564  0.003839999  0.001495004
  61007  0.171650007  0.015766000  0.000390001  0.000729993 -0.000649996 -0.001201750 -0.003559992 -0.003490001
  61008  0.128069997  0.015877999  0.003444996 -0.003585000  0.000399999 -0.003070404 -0.003120005 -0.002395004
  61104  0.302020013  0.020334000  0.019850001  0.001475006 -0.000715002 -0.001474490 -0.008159995  0.002399996
  61105  0.175610006  0.012976000  0.002999999 -0.006849997 -0.000720002 -0.002540972  0.001110002  0.001105003
  61106  0.128110006  0.012564000  0.007349998 -0.002204999 -0.001134999 -0.002360531 -0.000459999  0.000464998
  61107  0.108790003  0.014034000  0.001709998 -0.000725001 -0.001590002 -0.001010792  0.008720003  0.004735000
  61108  0.029422000  0.008929000  0.002493501 -0.000294501  0.000357501 -0.005029013 -0.005024999 -0.000158999
  61204  0.119379997  0.012277000  0.003055003 -0.008090004  0.000269998 -0.001100916  0.003069997 -0.003790002
  61205  0.082630001  0.008876400  0.006992500  0.004081499  0.000693999 -0.000761613  0.004192002 -0.001295999
  61206  0.051213000  0.008290700  0.000485001  0.000025501  0.001538999 -0.002131089 -0.001479998 -0.000736499
  61207  0.045230001  0.009363500  0.001659000  0.003982499 -0.000372499 -0.001451118 -0.004885998 -0.000475500
  61304  0.055149000  0.007274500  0.003795501 -0.000416500  0.000298498 -0.000436506 -0.002232000 -0.001524501
  61305  0.035395999  0.005231900  0.004392499 -0.001502000  0.000596002 -0.001166091 -0.003457002  0.001783500
  61306  0.016470000  0.004443400  0.002102500  0.000550500 -0.000792000 -0.000152118  0.000587000 -0.000197500
  70207  1.079100013  0.064044997 -0.047199965  0.009700000  0.011900008 -0.008564587 -0.012400031 -0.000549972
  70208  1.040400028  0.060128000 -0.032149971 -0.023049951  0.010200024 -0.007573077 -0.008199930  0.006150007
  70209  0.928529978  0.055768002  0.009794980  0.033134997  0.007885009 -0.005232373 -0.018680036 -0.018685013
  70210  0.744920015  0.049462002 -0.018839985  0.016489983  0.002835006 -0.010465831  0.012530029  0.001035005
  70304  1.453699946  0.072595000 -0.006799996 -0.007700026 -0.007099986 -0.009214877  0.003399968 -0.008500040
  70305  1.435799956  0.065704003 -0.004799962  0.015950024 -0.005949974 -0.006367373 -0.027600050 -0.002050042
  70306  1.383299947  0.064142004 -0.020800054 -0.009149969  0.006199956 -0.009207141 -0.036200047 -0.006400049
  70307  1.156200051  0.059103001 -0.014050007  0.019299984 -0.004850030 -0.003764309  0.006500006 -0.018499970
  70308  1.128200054  0.058385000 -0.046700001  0.011250019  0.007550001 -0.008082134 -0.005699992  0.011650026
  70309  0.959450006  0.053916000  0.006585002 -0.006345004  0.008330017 -0.012009222 -0.007399976 -0.005239993
  70310  0.937120020  0.055691998 -0.010719985  0.006960005  0.007445008 -0.013719547 -0.002509952  0.001405001
  70404  1.498299956  0.065168999 -0.016699970  0.007699966  0.002099991 -0.001529703 -0.014299989 -0.003650010
  70405  1.294499993  0.054629002 -0.003749967 -0.001300037  0.007049978 -0.014558184 -0.027099967 -0.002849996
  70406  1.278200030  0.054265000 -0.015500009 -0.007649958  0.006549954 -0.008097079 -0.014699936 -0.015049994
  70407  0.979030013  0.047470000 -0.025575012 -0.003600001  0.006139964 -0.007723683 -0.001829982 -0.000684977
  70408  0.985830009  0.048300002 -0.011215001 -0.011920005 -0.000850022 -0.005557135  0.026260018 -0.012995005
  70409  0.778119981  0.043747000 -0.027699977  0.006249994  0.008834988 -0.014461051 -0.018119991 -0.000795007
  70410  0.698000014  0.043968000 -0.013599992 -0.006169975 -0.000874996 -0.001404059  0.008410037  0.003455013
  70504  1.553799987  0.060260002 -0.007700026 -0.003500044 -0.005750000 -0.002801820  0.025599957  0.008149981
  70505  1.386899948  0.051435001 -0.011600018  0.000750005  0.004000008 -0.013671978 -0.035400033 -0.000100017
  70506  1.181200027  0.047525000 -0.004249990  0.000199974 -0.004499972 -0.001253936  0.001299977  0.010800004
  70507  0.850210011  0.040406000 -0.019814998  0.012264997 -0.004639983 -0.002684799 -0.001959980 -0.003279984
  70508  0.750970006  0.038817000 -0.021585017  0.001839995  0.003850013 -0.011104985 -0.002759993 -0.003839999
  70509  0.619210005  0.036671001 -0.003990024  0.006525010 -0.000824988 -0.002847234 -0.012290001  0.002914995
  70510  0.507200003  0.036763001 -0.017779991  0.007730007 -0.005100012 -0.007437169  0.010549992  0.002195001
  70604  1.280900002  0.055114999 -0.036099970  0.022199988  0.008549988 -0.002220299 -0.019299984 -0.000249982
  70605  1.143000007  0.047010001  0.002099991  0.007450044  0.005750000 -0.002934684  0.014999986 -0.000900030
  70606  0.953209996  0.042966001 -0.007515013 -0.019165009  0.003605008 -0.014792186 -0.025089979 -0.003565013
  70607  0.738560021  0.038378000 -0.012919992 -0.013619989  0.003224999 -0.000797687 -0.005779982  0.001185000
  70608  0.580330014  0.035696000 -0.004474998  0.014359981 -0.001570016 -0.003134142  0.006020010 -0.009375006
  70609  0.522469997  0.036256000 -0.008480012  0.009480000 -0.000804991 -0.005325924  0.005199969 -0.001839995
  70610  0.401459992  0.036238998 -0.013970003 -0.003454998  0.000544995 -0.001000174 -0.009039998  0.007465005
  70704  1.274700046  0.056178000  0.002000034  0.005699992  0.004400015 -0.009284511 -0.009099960  0.002699971
  70705  1.106699944  0.046645001 -0.003199995  0.001600027 -0.000849962 -0.001252990  0.006299973 -0.003250003
  70706  0.822340012  0.041094001 -0.027819991  0.018460006  0.000459999 -0.009064914 -0.000540018 -0.009125024
  70707  0.582199991  0.035308000 -0.011099994 -0.007925004 -0.006269991 -0.002965317  0.008809984  0.000945002
  70708  0.474269986  0.033431001 -0.013585001 -0.007264987 -0.001855001 -0.006408009 -0.014180005  0.005580008
  70709  0.333119988  0.031408001 -0.004885003  0.011480004  0.009460002 -0.009585193 -0.007239997  0.000234991
  70710  0.296200007  0.035985999 -0.000659987 -0.000905007  0.002739996 -0.001665465  0.017949998  0.000784993
  70804  1.016299963  0.050399002 -0.002050042  0.002900004  0.006950021 -0.001830989 -0.010500073 -0.004299998
  70805  0.817799985  0.040564999 -0.011574984 -0.000584990 -0.001929998 -0.004614315 -0.002409995 -0.000430018
  70806  0.631739974  0.036479000  0.006239980  0.004455000  0.000309974 -0.000810572  0.002869964 -0.003699988
  70807  0.493889987  0.034012001 -0.002774999  0.015310004  0.002869993 -0.006248846  0.002229989 -0.004535004
  70808  0.409069985  0.033700000  0.008304998 -0.002704993  0.004474998 -0.004945391  0.021009982 -0.010279998
  70809  0.318610013  0.034396999 -0.016105011 -0.007919997 -0.004689991 -0.001816631  0.012639999 -0.009714991
  70810  0.191670001  0.033360001  0.005374998  0.008050002  0.000554994 -0.004544182 -0.006160006  0.000014998
  70904  0.776440024  0.031847000  0.009369999 -0.005905002  0.011335015 -0.002026182 -0.005939960 -0.009315014
  70905  0.613279998  0.025660999 -0.004339993  0.000544995  0.005364984 -0.003680052 -0.002290010 -0.001684994
  70906  0.416449994  0.021633999 -0.015014991 -0.000430003  0.007009998 -0.005177069 -0.006119996  0.002945006
  70907  0.295170009  0.019407000  0.001649991  0.000425011  0.001065001 -0.004490037 -0.011199981  0.001154989
  70908  0.201969996  0.018119000 -0.011709996 -0.006095000 -0.001474999 -0.005164074  0.002869993 -0.002755001
  70909  0.123049997  0.016496001  0.004400000  0.000099998  0.000794999 -0.004981566  0.006919995 -0.000360001
  71004  0.454750001  0.023994001  0.001359999 -0.007575005  0.002015010 -0.003521506 -0.008780003 -0.001585007
  71005  0.350180000  0.019591000  0.007005006 -0.002725005  0.007220000 -0.001240409 -0.009939998  0.005805001
  71006  0.244519994  0.017347001  0.010554999 -0.003875002 -0.000999995 -0.000298197  0.002529994  0.002935000
  71007  0.186800003  0.016920000  0.008974999 -0.005054995  0.003435001 -0.001057210  0.000469998 -0.001259997
  71008  0.145209998  0.017406000  0.006310001  0.004144996 -0.000234999 -0.003203293 -0.006830007 -0.000600003
  71009  0.066968001  0.015546000 -0.001315001  0.034894500  0.002484500 -0.000377363  0.001453005 -0.000116501
  71104  0.254750013  0.017694000 -0.001045004  0.001619995 -0.000104994 -0.000972671  0.000670016 -0.006029993
  71105  0.183890000  0.014265000  0.005509995 -0.003684998  0.002855003 -0.000191634  0.002719998 -0.000864998
  71106  0.140589997  0.013943000  0.001970001 -0.001590006  0.003839999 -0.003213282  0.001879990 -0.003504999
  71107  0.094649002  0.013446000  0.005697001  0.000444997 -0.001053501 -0.000534513  0.007094003  0.000506502
  71108  0.056180000  0.012717000 -0.002227001  0.002673000 -0.000127999 -0.000317075  0.004069999 -0.003798001
  71204  0.148430005  0.012862000  0.006179996 -0.000684999  0.000560001 -0.000291546  0.006030008  0.000550002
  71205  0.076187998  0.008796700  0.001383498  0.000916999  0.000306502 -0.001408133  0.000960000 -0.002335001
  71206  0.052813999  0.008562000  0.000804000 -0.000231000  0.000341000 -0.002400641 -0.001990002  0.002907502
  71207  0.039274000  0.009121300  0.006254000 -0.001135500  0.000236500 -0.002273327  0.005176000  0.000112500
  71304  0.058203999  0.006873400  0.002522500 -0.003681000  0.001046499 -0.002670672 -0.000346001  0.000206500
  71305  0.037896000  0.005800200  0.000890501  0.001995500 -0.000211501 -0.000214307  0.001274001 -0.001368499
  71306  0.020888999  0.005128500  0.002609500 -0.001737000 -0.000550500 -0.001106191 -0.000265000 -0.000179500
  80207  1.179800034  0.076871999 -0.016700029  0.042100012 -0.001300037 -0.004419517 -0.015599966 -0.024649978
  80208  1.007599950  0.068654999 -0.002550006  0.019589990  0.008080006 -0.017549973  0.002200007 -0.004000008
  80209  0.939570010  0.065457001 -0.027319998  0.028880000 -0.005805016 -0.001490534 -0.018130004  0.001614988
  80210  0.903649986  0.062844999 -0.003744990  0.011390001 -0.012439996 -0.011960852 -0.007679999 -0.011344999
  80211  0.771369994  0.092882998 -0.005760014 -0.002330005 -0.008460015 -0.006701704  0.027589977  0.005685002
  80304  1.605900049  0.083486997  0.042250037  0.000850022 -0.010100007 -0.009969016  0.010300040 -0.013949990
  80305  1.543200016  0.080104999 -0.006500006 -0.003800035  0.007049978 -0.006612813 -0.016299963  0.007449985
  80306  1.388000011  0.075641997 -0.017199993  0.014500022  0.011650026 -0.004651879  0.003499985 -0.006399989
  80307  1.257200003  0.071514003 -0.029550016  0.004700005 -0.014499962 -0.003610092 -0.032600045  0.017149985
  80308  1.259500027  0.071741000 -0.025150001 -0.003700018 -0.002550006 -0.001978011  0.023900032  0.009350002
  80309  0.938820004  0.061845001 -0.018759996 -0.001039982 -0.000425011 -0.008160133 -0.015799999  0.017720014
  80310  0.848649979  0.058605000 -0.005839974  0.017305017  0.009035021 -0.003661008 -0.037150025  0.008350015
  80311  0.595799983  0.082044996  0.002945006  0.007229984 -0.024529994 -0.016792297 -0.023440003 -0.001839995
  80404  1.527799964  0.071943000  0.002400041  0.002950013  0.006550014 -0.009180054  0.001599908  0.001749992
  80405  1.562899947  0.070850998 -0.013300002  0.023599982 -0.002999961 -0.005031081 -0.023800015 -0.002349973
  80406  1.257099986  0.062973998 -0.006399989  0.005649984  0.003399968 -0.005237588  0.008700013 -0.004100025
  80407  1.105700016  0.059255999  0.004100025  0.010049999 -0.009549975 -0.011412675  0.006800056 -0.006049991
  80408  1.112800002  0.059524000 -0.029100001  0.014949977 -0.002600014 -0.006803154  0.007699966  0.005050004
  80409  0.849309981  0.052935001  0.003010005  0.004584998  0.011590004 -0.001603101  0.015439987  0.000010014
  80410  0.709190011  0.049522001 -0.037660003  0.005530000  0.008985013 -0.002992150 -0.026109993 -0.001659989
  80411  0.525420010  0.072382003 -0.017794982  0.011914998 -0.004415005 -0.005205011 -0.006850004 -0.005774975
  80504  1.522400022  0.065004997 -0.027300000  0.001199961  0.001199961 -0.010738441 -0.005399942 -0.008449972
  80505  1.304600000  0.058143001 -0.017650008  0.010349989  0.001900017 -0.003721614  0.008499980  0.008149981
  80506  1.058899999  0.051867001 -0.005600035  0.015950024  0.012149990 -0.004648673 -0.001099944 -0.006300032
  80507  0.918359995  0.048464999 -0.013545007  0.002355009  0.004875004 -0.002177303 -0.007149994  0.007045001
  80508  0.765009999  0.044709999  0.007270008  0.013175011 -0.004220009 -0.003484893  0.007040024  0.010800004
  80509  0.689220011  0.044043001 -0.019854993  0.013785005  0.006169975 -0.001174041  0.008019984  0.001440018
  80510  0.577220023  0.043802999 -0.000355005 -0.002609998 -0.001580000 -0.007755605 -0.003619969  0.001890004
  80511  0.424910009  0.064911000 -0.018449992 -0.005799994  0.006044999 -0.005964414 -0.011819988 -0.004095003
  80604  1.321699977  0.060913000  0.008249998 -0.000249982 -0.000149965 -0.009002810  0.007799983 -0.006600022
  80605  1.113399982  0.054025002 -0.000900030 -0.003250003  0.003199995 -0.004981155  0.005200028  0.007550001
  80606  0.893959999  0.048149999 -0.027265012 -0.001619995  0.003289998 -0.007769504 -0.014550030  0.006314993
  80607  0.765070021  0.045297001  0.017834991  0.015419990  0.001724988 -0.003726078  0.012809992 -0.007230014
  80608  0.532869995  0.038423002  0.002355009  0.004799992  0.003984988 -0.007251550  0.000980020  0.010724992
  80609  0.522989988  0.041081998  0.000174999 -0.000654995 -0.001639992 -0.004550588  0.015309989  0.002099991
  80610  0.378470004  0.038883999 -0.009560004  0.014855012  0.001420006 -0.003288885 -0.020599991 -0.001000002
  80704  1.179100037  0.058419000 -0.023699999  0.017399967  0.010349989 -0.003823906 -0.002599955  0.000299990
  80705  0.948319972  0.049917001  0.023890018  0.000894994  0.004869998 -0.011645092 -0.043710053  0.002274990
  80706  0.796670020  0.045938000  0.016344994  0.011914998  0.007914990 -0.008208923 -0.024399996 -0.004569978
  80707  0.595960021  0.040438000 -0.002155006 -0.000819981  0.000900000 -0.002853950 -0.021229982  0.000670016
  80708  0.443199992  0.036865000  0.006164998  0.005679995  0.010375008 -0.003845324  0.010580003  0.008194998
  80709  0.315270007  0.034127999 -0.011260003  0.004855007  0.002185002 -0.006266173  0.013460010 -0.008465007
  80710  0.192159995  0.031117000  0.007679999  0.001825005 -0.000115000 -0.006536002  0.007339999 -0.004865006
  80804  1.033400059  0.054696999 -0.010450006  0.010100007 -0.015550017 -0.012992783 -0.022999883  0.003899992
  80805  0.817950010  0.047155000  0.013734996 -0.001210004 -0.003224999 -0.009646820  0.008660018  0.000265002
  80806  0.646600008  0.042452000 -0.009544998  0.014574975  0.009209991 -0.008231595  0.008509994 -0.003920019
  80807  0.543340027  0.040100001  0.002745003  0.017385006  0.000874996 -0.007511669  0.007710040 -0.006489992
  80808  0.339709997  0.033250999 -0.008479998  0.012205005  0.003025010 -0.000570098 -0.009240001 -0.001574993
  80809  0.243379995  0.032714002  0.009334996  0.009440005 -0.000115000 -0.002168433  0.011779994  0.000939995
  80810  0.163540006  0.031893998  0.008524999 -0.006805003 -0.001484998 -0.004607331 -0.012909994 -0.001134999
  80904  0.829379976  0.035657998 -0.000589997 -0.003874987  0.003470004 -0.003123503  0.008599997 -0.002855003
  80905  0.600440025  0.029228000 -0.000629991  0.002350003 -0.001809984 -0.000882849  0.014270008  0.008615017
  80906  0.438329995  0.025350001  0.004360005 -0.001819998  0.002595007 -0.001184566  0.002509981  0.001525000
  80907  0.352670014  0.024069000 -0.000810012  0.005719990 -0.003729999 -0.004768437  0.007820010 -0.004329994
  80908  0.230619997  0.021263000  0.007354997  0.004710004 -0.000485003 -0.002005684 -0.003330007 -0.005045004
  80909  0.132410005  0.019169001  0.003674999  0.001950003  0.002274998 -0.001551667 -0.002739996  0.002514996
  81004  0.510039985  0.027380001  0.009124994 -0.008695006  0.004979998 -0.004433023 -0.000060022 -0.001175016
  81005  0.347539991  0.021873999  0.018160000  0.000854999 -0.001139998 -0.001757151  0.000779986  0.005449995
  81006  0.243440002  0.019444000 -0.000330001  0.001029998  0.001584999 -0.000697150 -0.000949994  0.001080006
  81007  0.192110002  0.019276001  0.006445006 -0.001470000  0.002075002 -0.001673594  0.002049997 -0.000840001
  81008  0.135130003  0.018873001 -0.003899999  0.000049993 -0.000495002 -0.001165588  0.005230010  0.001095004
  81009  0.102179997  0.020409999  0.002393998  0.002379499 -0.004585497 -0.004774053  0.007051997  0.001706000
  81104  0.283300012  0.019506000  0.014129996 -0.001234993  0.003715008 -0.000431994 -0.002169997  0.004364997
  81105  0.176220000  0.015499000 -0.002284996  0.000180006 -0.001529999 -0.000330339  0.001499996 -0.002800003
  81106  0.107359998  0.013103000  0.016571499 -0.004300002  0.000550002 -0.000641580 -0.002590001 -0.000699997
  81107  0.082236998  0.013347000 -0.001046501 -0.000368498  0.000683498 -0.007657987 -0.004634999  0.000952501
  81108  0.069701001  0.015453000  0.004028499 -0.001194999  0.001510002 -0.002695870 -0.003278002 -0.004078500
  81204  0.128580004  0.012253000  0.009049997 -0.003694996  0.001300000 -0.000191047  0.005140007  0.000615001
  81205  0.073542997  0.009620100  0.007380001  0.002905000  0.000098500 -0.000639105  0.000064999 -0.000066999
  81206  0.061468001  0.009988600  0.001572002 -0.001849499  0.001348998 -0.002599681 -0.003231999  0.002195999
  81207  0.041963998  0.010033000 -0.001275001  0.000164000  0.000496499 -0.000363978 -0.000967003 -0.000052501
  81304  0.039664000  0.005794000  0.003261000 -0.000843501 -0.000102499 -0.001160305  0.001101002  0.000309000
  81305  0.030009000  0.005548900 -0.001027999 -0.001689000 -0.000935500 -0.000261476  0.002526000  0.000980500
  90206  1.311400056  0.074208997 -0.024299979  0.026449978  0.003899992 -0.003220187 -0.004299998 -0.019199967
  90207  1.220399976  0.069761001 -0.023500025  0.005450010 -0.010249972 -0.013523834  0.001099944  0.009100020
  90208  1.156299949  0.066503003 -0.030950010  0.018399954  0.007449985 -0.005706287 -0.012000084  0.000549972
  90209  1.123600006  0.064658999 -0.028549969  0.024349988 -0.001250029 -0.012405746 -0.006399989 -0.009899974
  90210  0.965709984  0.058874998 -0.014685005  0.025195003  0.003329992 -0.002124508  0.029100001  0.001600027
  90211  0.736639977  0.063947000 -0.020805001  0.007885009 -0.008579999 -0.008828320 -0.021650016  0.003055006
  90304  1.416399956  0.067997001 -0.007349968 -0.021200001  0.007200003 -0.007117591  0.003999949 -0.001049995
  90305  1.468899965  0.070111997 -0.009300053  0.031300008 -0.000100017 -0.003999133 -0.007300019  0.013900042
  90306  1.337800026  0.067832999 -0.029200017  0.004249990  0.008549988 -0.016802387  0.037999988  0.014599979
  90307  1.358100057  0.068093002 -0.039799988  0.022300005  0.011349976 -0.007149903  0.002600074 -0.014649987
  90308  1.223000050  0.064940996 -0.032099962  0.035200000  0.000400007 -0.017359786 -0.032799959 -0.000899971
  90309  1.100399971  0.061827000 -0.027300000  0.024299979  0.009249985 -0.011591790  0.007099986 -0.012799978
  90310  0.940230012  0.057553001 -0.035095006  0.001899987  0.000265002 -0.009294159 -0.008679986  0.003565013
  90311  0.784259975  0.069977000 -0.023550004 -0.004649997  0.002095014 -0.002920584 -0.004660010 -0.008150011
  90404  1.713299990  0.067181997 -0.043550014  0.018399954  0.009650052 -0.017729104  0.014600039 -0.011000037
  90405  1.449699998  0.061668999 -0.052649975  0.000449955  0.006199956 -0.010893074 -0.005699992 -0.002950013
  90406  1.236400008  0.056476999 -0.040499985 -0.001850009 -0.004500031 -0.013926242 -0.026299953 -0.004499972
  90407  1.091899991  0.053566001 -0.012600005  0.005050004  0.004299998 -0.005350915  0.017099977  0.001550019
  90408  1.022099972  0.052055001 -0.012099981  0.011450052 -0.002350032 -0.010502060 -0.032199979  0.006099999
  90409  0.910149992  0.049619999 -0.029890001  0.031520009 -0.000664979 -0.003974231 -0.039350033  0.015264988
  90410  0.739239991  0.046615001 -0.014169991  0.004209995 -0.000250012 -0.002673793 -0.019630015 -0.007825017
  90411  0.552169979  0.054676000 -0.024245024  0.001154989  0.001359999 -0.002949235 -0.000380039 -0.000654995
  90504  1.616700053  0.059128001  0.009299994 -0.016600013 -0.009350002 -0.010895927 -0.017899990 -0.004999995
  90505  1.442299962  0.055686999 -0.018100023 -0.001850009  0.006199956 -0.003857751  0.015699983  0.000150025
  90506  0.980589986  0.045754001 -0.014245003  0.007234991 -0.000229985 -0.002010978 -0.004330039  0.000214994
  90507  1.008000016  0.046735000 -0.039539993 -0.003049970  0.010064989 -0.002061577 -0.020900011 -0.004900038
  90508  0.778289974  0.041389000  0.005524993  0.012370020  0.004720002 -0.005023344 -0.017880023 -0.009965003
  90509  0.791209996  0.043506999 -0.011709988  0.013384998  0.002709985 -0.003927451 -0.012050033  0.007104993
  90510  0.527140021  0.037202001 -0.030175000  0.008835018  0.008769989 -0.001060718 -0.018700004  0.002324998
  90511  0.509389997  0.053438000 -0.003825009  0.000464991 -0.007604986 -0.002503442  0.024410009 -0.016474992
  90604  1.353999972  0.054352000 -0.032350004  0.018400013  0.010200024 -0.008617491 -0.002300024  0.017999947
  90605  1.173599958  0.050489999 -0.008949995  0.011300027  0.000950038 -0.003579545 -0.005800009 -0.002999961
  90606  0.969280005  0.046202000 -0.000734985  0.013015002  0.003885001 -0.006198360 -0.019419968 -0.005760014
  90607  0.652639985  0.038219001 -0.007085025  0.010690004  0.006895006 -0.007797460  0.001699984  0.008149981
  90608  0.496699989  0.033895999 -0.006634980  0.003430009  0.001815006 -0.002400512 -0.002230018  0.009344995
  90609  0.458790004  0.034476001 -0.007689998  0.001100004  0.002769992 -0.001007775  0.011629999 -0.005939990
  90610  0.390489995  0.035557002 -0.000980005  0.005419999  0.002360001 -0.004938808  0.014160007 -0.005720004
  90611  0.342090011  0.049648002 -0.034874991  0.013510004  0.007580012 -0.005429640  0.021789998  0.011600003
  90704  1.144500017  0.050212000 -0.002450049 -0.013750017  0.003300011 -0.007463237 -0.004599929 -0.003549993
  90705  0.923139989  0.044948999 -0.037550002 -0.000609994 -0.006035000 -0.004434337 -0.017769992 -0.009599984
  90706  0.754509985  0.041095000 -0.014279991  0.010410011 -0.008314997 -0.007302576 -0.005400002  0.016409993
  90707  0.577690005  0.036490001 -0.012374997  0.006345004  0.003779978 -0.002105142 -0.007659972  0.002620012
  90708  0.509440005  0.036185000 -0.004715011  0.006594986 -0.003020003 -0.001004813  0.006960034 -0.003140002
  90709  0.346179992  0.031764001 -0.016149998  0.013640001  0.003459990 -0.001714921  0.002440006 -0.002395004
  90710  0.233820006  0.030121000  0.007630005  0.000505000 -0.002235003 -0.001163622  0.006230012  0.004249997
  90804  0.939209998  0.045712002  0.006590009 -0.001899987  0.007155001 -0.001906673  0.003250003  0.000685006
  90805  0.829419971  0.043446999 -0.009710014  0.006844997  0.008845001 -0.003132867  0.022749960  0.011545002
  90806  0.633220017  0.038408000 -0.000595003 -0.005475014  0.004480004 -0.001999312  0.008020043 -0.016104996
  90807  0.469249994  0.034361001  0.002085000 -0.011654988  0.001865000 -0.002844614  0.023169994 -0.002629995
  90808  0.413269997  0.033574998 -0.002745003 -0.005465001  0.001709998 -0.001124248  0.000279993 -0.007789999
  90809  0.234060004  0.027807999  0.003720000  0.000000000  0.002400003 -0.002182322 -0.001340002 -0.003765002
  90810  0.128659993  0.024576001  0.005044997  0.001300000  0.000420004 -0.003998800 -0.007090002  0.004660003
  90904  0.756820023  0.029611001  0.008719981 -0.007314980  0.008204997 -0.001709503  0.001709998 -0.003639996
  90905  0.553250015  0.025480000  0.004055023  0.008390009  0.000930011 -0.002159450  0.008819997 -0.001565009
  90906  0.423640013  0.022588000  0.002350003  0.006234989  0.002765000 -0.004962467 -0.009949982  0.000159994
  90907  0.285389990  0.019205000  0.006010011  0.002210006 -0.000264987 -0.002480006  0.000259995  0.004845008
  90908  0.231649995  0.019087000 -0.009450004  0.004544996  0.000819996 -0.002601878  0.002509996 -0.001345001
  90909  0.097208001  0.013894000  0.000409998 -0.001274999  0.000365000 -0.003437619 -0.004741997  0.002288003
  90910  0.092395000  0.017708000  0.006123997  0.001645498  0.002793003 -0.000458734  0.003779002 -0.001486998
  91004  0.444000006  0.022035999  0.015190005  0.002944991  0.003105000 -0.005246883 -0.002079993  0.000390008
  91005  0.307749987  0.018774001  0.006990001 -0.004374996 -0.000279993 -0.001968540 -0.003490001 -0.004960001
  91006  0.209600002  0.016217999  0.000309996 -0.003100000  0.001340002 -0.000488776  0.003289998 -0.001444995
  91007  0.158380002  0.015137000 -0.002355002 -0.004230000 -0.001359999 -0.000785901 -0.001389995  0.000424996
  91008  0.101690002  0.014019000  0.002030000  0.001628999 -0.001674000 -0.001423148  0.003745005 -0.003823999
  91009  0.082460999  0.015293000 -0.004689001 -0.001594499  0.000099503 -0.002365634  0.000647001  0.001693502
  91104  0.242569998  0.015529000  0.008285001 -0.004095003  0.000854999 -0.000498117  0.001749992  0.001819998
  91105  0.187549993  0.014503000 -0.001754999  0.002255000  0.001345001 -0.000929039  0.006349996  0.000845000
  91106  0.136960000  0.013354000  0.005999997 -0.000264995 -0.001144998 -0.000674250  0.002900004 -0.003005005
  91107  0.085974999  0.011763000 -0.002797000 -0.000349499 -0.000380501 -0.001954715 -0.002705999  0.002115503
  91108  0.057229001  0.011604000  0.000821499  0.002798500  0.001428001 -0.000284612  0.002817001  0.001330500
  91109  0.044504002  0.012546000 -0.004142499  0.002581000  0.001036000 -0.003206526 -0.009183999 -0.001119500
  91204  0.132870004  0.010814000  0.002379999  0.002330005 -0.000184998 -0.001109688  0.000370011 -0.000435002
  91205  0.077587001  0.008644600  0.005013000 -0.000014000 -0.000921004 -0.000598813 -0.002222002  0.001880500
  91206  0.058006998  0.008326900  0.005025500 -0.002782498 -0.000585001 -0.000899656 -0.002249002  0.000727002
  91207  0.034132998  0.007367300 -0.001120498  0.001694001  0.001410499 -0.001390738 -0.001796000 -0.000192000
  91208  0.025051000  0.007652500  0.002431500 -0.001126500 -0.002006500 -0.002153628 -0.004553000 -0.001967500
  91304  0.047835000  0.005365100  0.004759999 -0.001867501  0.000249499 -0.000377224 -0.001573998  0.000990499
  91305  0.035769999  0.005045800  0.001829000 -0.000267500  0.000255000 -0.000850770 -0.000832003 -0.002127999
  91306  0.018557001  0.004201600 -0.001017001  0.001658500 -0.000411999 -0.000091001 -0.001557998  0.000020500
 100206  1.370900035  0.096031003 -0.040450037 -0.014100015  0.013799965 -0.019991174 -0.021700025  0.013899982
 100207  1.197700024  0.087628998 -0.010150015  0.030399978 -0.018350005 -0.031538237 -0.038699985  0.018450022
 100208  1.282299995  0.091307998 -0.030149996  0.017399967 -0.004900038 -0.013473424 -0.020099998 -0.013350010
 100209  1.134699941  0.086107999 -0.012649953 -0.021000028 -0.000750005 -0.003138460  0.001199961  0.004299998
 100210  1.009999990  0.078323998  0.002095014 -0.009055018 -0.013070017 -0.010235700  0.007300019  0.002999961
 100211  0.817240000  0.077365004 -0.033154994  0.023160011  0.002469987 -0.003850051  0.036040008  0.004604995
 100304  1.587599993  0.092390001 -0.013699949 -0.010199964 -0.013899982 -0.009394133 -0.037000060 -0.012000024
 100305  1.418799996  0.088904001 -0.058999956  0.011249959 -0.013799965 -0.010440267 -0.033800006  0.006150007
 100306  1.477499962  0.091746002 -0.014699996  0.057900012  0.003950000 -0.003863911  0.010399938 -0.018999994
 100307  1.375900030  0.090129003 -0.031149983 -0.026100039  0.009050012 -0.006381189  0.039399981 -0.018850029
 100308  1.234500051  0.087061003 -0.007200003  0.015449941  0.005899966 -0.005856814  0.042500019 -0.001349986
 100309  1.179600000  0.085427999  0.005699992 -0.008000016 -0.002050042 -0.018651031  0.003800035 -0.018550038
 100310  0.891210020  0.075958997 -0.036040008  0.010185003  0.015105009 -0.004235180  0.026440024  0.013650000
 100311  0.754980028  0.079718001 -0.012425005  0.038454980  0.004140019 -0.019352073  0.008520007 -0.014984995
 100403  1.648499966  0.167300001 -0.069549978 -0.021750033 -0.021849990 -0.042199697 -0.038900018  0.008499980
 100404  1.674200058  0.084518999 -0.013799965  0.045199990 -0.006550014 -0.009772453 -0.056399941  0.017700016
 100405  1.659999967  0.086668998 -0.027550042  0.002600014  0.000649989 -0.006911032  0.026499987 -0.000100017
 100406  1.206699967  0.074045002 -0.001749992  0.058700025  0.008949995 -0.020718416 -0.013800025 -0.011200011
 100407  1.067899942  0.069844998 -0.000949979  0.012849987 -0.005750000 -0.008903594 -0.022400022  0.008849978
 100408  0.978030026  0.069034003 -0.034099996 -0.010609984 -0.001374990 -0.002522414  0.014550030 -0.002730012
 100409  0.926429987  0.068522997 -0.003399998 -0.007829994  0.000424981 -0.023024166  0.027390003 -0.017935008
 100410  0.742799997  0.063550003 -0.035115004 -0.015090019 -0.003610015 -0.007552858 -0.013220012  0.000694990
 100411  0.760580003  0.078045003  0.001150012  0.019010007 -0.006695002 -0.019929664  0.033990026  0.012950003
 100503  1.743800044  0.162609994 -0.093800008 -0.002799988  0.017000020 -0.008223873  0.062300086  0.048199952
 100504  1.587599993  0.076104000  0.018199980  0.010899961 -0.002650023 -0.020367170  0.011800051 -0.028199971
 100505  1.304999948  0.069216996  0.013700008  0.011399984  0.001950026 -0.009252618 -0.010000110 -0.011749983
 100506  1.081300020  0.064457998  0.002149999 -0.020650029 -0.010350049 -0.013757602 -0.008299947  0.007200003
 100507  1.076200008  0.065766998  0.004000008  0.001550019 -0.005599976 -0.004078339  0.016200066 -0.008100033
 100508  0.795419991  0.057512000 -0.025244981  0.029410005  0.004170001 -0.004971571  0.019400001 -0.003694981
 100509  0.625199974  0.053086001  0.000529975  0.011350006  0.003805012 -0.006228360  0.023130000  0.010689974
 100510  0.436850011  0.046308000 -0.020514995  0.010450006 -0.009055004 -0.006597366  0.005180001 -0.001005009
 100511  0.296079993  0.046743002 -0.013469994 -0.007369995 -0.000204995 -0.001400407 -0.006819993 -0.009759992
 100603  1.611700058  0.157580003  0.017650008  0.019999981 -0.005999982 -0.009078480 -0.012099981  0.015850008
 100604  1.381999969  0.071672998 -0.060599983  0.033900023  0.004249990 -0.018514903  0.018199921 -0.021450043
 100605  1.052199960  0.063000001 -0.024100006 -0.000999987  0.000999987 -0.013561487 -0.004700065  0.003099978
 100606  1.020200014  0.063387997 -0.017450035  0.002949983  0.007399976 -0.002598556 -0.011899948 -0.000449955
 100607  0.761229992  0.056701001 -0.001370013 -0.004964978 -0.005094975 -0.009042981  0.024900019  0.003700018
 100608  0.631690025  0.052834000  0.005845010  0.004489988  0.015240014 -0.002221016  0.018370032 -0.000235021
 100609  0.376049995  0.042202000  0.005410001  0.007840008 -0.002440006 -0.007647982 -0.010190010 -0.005095005
 100610  0.386660010  0.047398999  0.007864997  0.013005003  0.000984997 -0.001820834  0.008280009 -0.004154995
 100611  0.198280007  0.040892001 -0.005029999  0.015534997  0.001910001 -0.000959867  0.001480013  0.004900001
 100703  1.466699958  0.154259995 -0.018199980 -0.020500004  0.021749973 -0.010343269 -0.026600003 -0.022500038
 100704  1.241500020  0.069421001  0.027749956  0.011150002 -0.010450006 -0.009124835  0.021900058  0.003449976
 100705  0.872709990  0.058217000  0.047015011  0.004615009  0.000605017 -0.002186451  0.011469960 -0.008674979
 100706  0.775409997  0.056478001 -0.010024995 -0.002889991  0.003879994 -0.008675054  0.005580008  0.000749975
 100707  0.542919993  0.048083998  0.000060022 -0.011610001  0.002130002 -0.002627226 -0.009389997 -0.009804994
 100708  0.316379994  0.038082998 -0.005229995  0.001835003  0.006724998 -0.003239078 -0.000809997  0.008385003
 100709  0.309540004  0.040610999  0.002204999  0.009550005 -0.001819998 -0.014161507 -0.024179995 -0.004345000
 100710  0.259649992  0.041717999 -0.009894997 -0.003440008  0.001455002 -0.001225472  0.007999986 -0.005759999
 100711  0.182789996  0.047841001  0.010420002 -0.002379999  0.004115000 -0.000867013  0.008619994 -0.013729997
 100803  0.960370004  0.125750005  0.015605003 -0.028614998 -0.012914985 -0.004684836 -0.015129983 -0.001064986
 100804  0.891460001  0.058060002 -0.024780005  0.006569982  0.000995010 -0.021341572 -0.020919979  0.011474997
 100805  0.760890007  0.055117998  0.020449996  0.010525018 -0.005255014 -0.014544016  0.008260012 -0.001790017
 100806  0.629989982  0.052000001 -0.001700014 -0.003354996  0.001574993 -0.010835767  0.028710008 -0.006255001
 100807  0.495570004  0.047837000  0.004489988  0.012979984  0.004965007 -0.006891754 -0.022769988  0.006209999
 100808  0.292070001  0.038293999 -0.009675011  0.000019997 -0.000145003 -0.003721317  0.005140007  0.003890008
 100809  0.218779996  0.035999998 -0.001470000  0.000764996 -0.005664997 -0.006652365  0.018769994 -0.010495000
 100810  0.128490001  0.030630000 -0.001320004 -0.000755005 -0.001649998 -0.000615879 -0.008200005 -0.001724996
 100903  0.767679989  0.081851996  0.006015003 -0.021359980 -0.005125016 -0.013810537  0.025889993 -0.009090006
 100904  0.698109984  0.037253998  0.012549996 -0.021539986  0.001419991 -0.006730800  0.007070005 -0.001749992
 100905  0.518239975  0.033016998 -0.007135004 -0.005410016 -0.002450019 -0.011750479 -0.010940015  0.001899987
 100906  0.360989988  0.028100999  0.001720011 -0.003869995 -0.000330001 -0.013102007 -0.008160025  0.004030004
 100907  0.273820013  0.026039001  0.004759997 -0.008719996  0.004009992 -0.001292448  0.008560002  0.007770002
 100908  0.206149995  0.024067000  0.000790000  0.010514997  0.003770001 -0.000964996  0.013750002  0.001639999
 100909  0.117519997  0.019577000  0.005114999  0.006829999  0.001979999 -0.005857436 -0.006310001  0.000699997
 100910  0.085396998  0.019867999  0.002188999  0.003302000 -0.000919499 -0.000408605  0.002976000  0.002693500
 101003  0.583289981  0.069490999  0.009454995  0.024504989  0.003630012 -0.005759431 -0.044560015 -0.018720001
 101004  0.422879994  0.027899001  0.007864997  0.001740009 -0.003859997 -0.001085044 -0.022480011  0.001764998
 101005  0.301440001  0.025015000  0.003134996  0.004075006  0.001990005 -0.006710921 -0.012030005 -0.004645005
 101006  0.210140005  0.021845000 -0.003110006  0.005360000  0.002120003 -0.005237409 -0.000409991 -0.001565002
 101007  0.164869994  0.020651000 -0.002754994  0.004854999  0.001500003 -0.003186488 -0.003970012 -0.001105003
 101008  0.100129999  0.017669000 -0.002400000 -0.004992999  0.002193999 -0.000483802  0.002255999  0.000510499
 101009  0.075166002  0.017508000  0.007982500  0.002559498 -0.002664000 -0.000369711  0.001761004  0.000766501
 101103  0.319759995  0.049513001  0.015879989  0.013365000  0.001155004 -0.013523985 -0.020920008  0.000600010
 101104  0.220259994  0.019877000  0.007840000  0.004165001 -0.001165003 -0.002676081  0.004859999 -0.003459997
 101105  0.117739998  0.015036000  0.009879999  0.001529999 -0.001735002 -0.006966467 -0.008150004  0.001805000
 101106  0.120920002  0.017208001  0.000294998 -0.000370000  0.000945002 -0.000569387  0.013350002  0.006115001
 101107  0.071197003  0.013874000  0.005124003 -0.000335999 -0.002072997 -0.004964391 -0.009609997 -0.004226498
 101108  0.061376002  0.015120000  0.004537001  0.001596998  0.000895001 -0.000285957 -0.001435999 -0.003858501
 101203  0.162880003  0.031796001  0.005850002  0.016785003 -0.007875003 -0.000798829 -0.003659993  0.000644997
 101204  0.104860000  0.012740000  0.009482503 -0.003649998  0.000709999 -0.002572666  0.000249997  0.000004001
 101205  0.055691998  0.010113000  0.006141001  0.000812002  0.000394000 -0.000261472  0.003905997 -0.000359001
 101206  0.063506998  0.011421000  0.002156999 -0.003143001  0.001639500 -0.000309532 -0.005227000 -0.002076998
 101303  0.068526000  0.017913001  0.011378001 -0.002361998 -0.003180999 -0.000212422 -0.000705004  0.000204001
 101304  0.048234999  0.007155800  0.002106499 -0.000370000  0.001526499 -0.002245208  0.003229998  0.001081500
 101305  0.024343999  0.005509700 -0.000424500  0.001023000  0.000077000 -0.000116811 -0.001783000  0.000012499
 110205  1.457700014  0.103280000 -0.006349981  0.003099978 -0.016499996 -0.008062235 -0.023200035  0.024599969
 110206  1.340399981  0.096212998  0.019199967  0.004750013  0.001900017 -0.007877233 -0.021600008 -0.003000021
 110207  1.354599953  0.097479999 -0.005550027 -0.016400039  0.006399989 -0.013256293  0.000000000  0.009499967
 110208  1.411900043  0.100120001  0.014449954  0.005349994  0.005850017 -0.013544023  0.049600005  0.011099994
 110209  1.192199945  0.090608001 -0.005949974  0.041700006  0.005600035 -0.003400384 -0.012800097  0.002149999
 110210  1.119099975  0.088389002  0.018299997 -0.012199998 -0.014349997 -0.014915208 -0.040899992  0.002799988
 110211  0.959730029  0.082928002 -0.021755010  0.036419988  0.008049995 -0.016190881 -0.017389953  0.006750047
 110304  1.801499963  0.103510000 -0.043449998 -0.004100025 -0.009199977 -0.019634150 -0.034500003 -0.004649997
 110305  1.519700050  0.096660003 -0.012050033 -0.030350029 -0.002400041 -0.016335934 -0.004699945 -0.020500004
 110306  1.633100033  0.102600001 -0.044550002  0.018900037 -0.030100048 -0.016883392 -0.007699966  0.010500014
 110307  1.425999999  0.096565001  0.058800042  0.043150008  0.017899990 -0.006906508 -0.014600039  0.006350040
 110308  1.314000010  0.093773000 -0.028200030  0.005600035 -0.013350010 -0.003612474 -0.055299997 -0.024199963
 110309  1.206900001  0.091600001 -0.008000016  0.004499972  0.007399976 -0.018783275  0.016299963  0.025199950
 110310  0.864549994  0.079158999  0.025370002  0.030570000  0.002939999 -0.003742446 -0.003120005  0.006080002
 110311  0.748529971  0.077964999 -0.021160007 -0.019730002 -0.006749988 -0.004833367 -0.033010006 -0.016399980
 110403  1.561200023  0.140220001  0.008049965  0.029399991  0.005249977 -0.029134177 -0.082999945 -0.006899953
 110404  1.676399946  0.088882998 -0.017450035  0.017100036  0.010099947 -0.005620725 -0.050000072  0.018800020
 110405  1.559100032  0.085936002  0.021550000  0.001450002 -0.008150041 -0.004696034 -0.020599961 -0.015550017
 110406  1.260100007  0.078602001 -0.003849983  0.002250016  0.003699958 -0.004843814 -0.007099986 -0.004450023
 110407  1.038200021  0.072732002  0.013700008 -0.024250031 -0.010850012 -0.014581226 -0.033499956 -0.011250019
 110408  0.981100023  0.072607003  0.005484998  0.007110000 -0.000915021 -0.002800700 -0.034799993  0.001750052
 110409  0.939069986  0.073334001 -0.028390020  0.018045008 -0.002759993 -0.002835569  0.009059966 -0.002635002
 110410  0.820119977  0.071184002  0.010480016  0.000015020  0.006384999 -0.004459810 -0.008320034 -0.015280008
 110411  0.535529971  0.062903002 -0.000650018 -0.013615012  0.005814999 -0.018946748 -0.026910007 -0.010910004
 110503  1.570999980  0.132019997 -0.012149990 -0.020300031  0.026600003 -0.055957802 -0.017500043  0.024549961
 110504  1.578500032  0.078134000 -0.044799984 -0.011900008  0.006349981 -0.020858562 -0.085999966  0.003200054
 110505  1.324300051  0.073145002 -0.032599986  0.006550014  0.001049995 -0.003874542 -0.001399994 -0.004599988
 110506  1.149000049  0.069183998 -0.012099981 -0.019250035  0.003950000 -0.003492842 -0.024699926 -0.013549984
 110507  0.933640003  0.063401997  0.003614992  0.029875010  0.010680020 -0.008206093 -0.014230013 -0.013004988
 110508  0.730019987  0.057723999  0.011040002 -0.015815020 -0.008935004 -0.003930693  0.003069997  0.005039990
 110509  0.649280012  0.057091001  0.016350001 -0.009539992 -0.006419986 -0.006797175 -0.024869978 -0.024444997
 110510  0.494100004  0.053110000 -0.010285005 -0.019060001 -0.004085004 -0.003502710  0.005910009  0.004490003
 110511  0.386819988  0.051605999  0.005805001 -0.003924996  0.004264995 -0.011570513 -0.017650008  0.010464996
 110603  1.251899958  0.117229998 -0.030449986  0.048799992 -0.007799983 -0.036378611 -0.117799997 -0.022350013
 110604  1.378000021  0.074697003  0.036300004 -0.002650023  0.009700000 -0.004563183  0.006600022 -0.002149999
 110605  1.115100026  0.067988999 -0.028800011 -0.001550019 -0.009599984 -0.003324218 -0.003999949  0.016300023
 110606  1.021700025  0.067431003  0.003699958 -0.001100004  0.001199961 -0.012221503 -0.000200033  0.021200001
 110607  0.707759976  0.057645999 -0.002554983  0.008639991 -0.005439997 -0.005962549  0.013819993 -0.008895010
 110608  0.574540019  0.053054001 -0.013540000  0.009889990  0.000999987 -0.006898967 -0.020150006  0.010775000
 110609  0.539879978  0.054501001  0.027269989 -0.008289993  0.004124999 -0.003152447  0.004359961 -0.011234999
 110610  0.305189997  0.043396998 -0.024440005  0.003049999  0.002519995 -0.010566288 -0.002400011  0.006174996
 110611  0.223979995  0.042856999  0.013009995  0.001934998 -0.002305001 -0.006979411 -0.030540004  0.011810005
 110703  1.496500015  0.133650005  0.002349973 -0.040500045 -0.012250006 -0.029613823 -0.021199942 -0.006600022
 110704  1.213199973  0.070777997  0.018850029 -0.006099999 -0.000949979 -0.024536690  0.002900004 -0.002350032
 110705  0.866739988  0.061009001 -0.045160025 -0.023400009  0.001639992 -0.020299615 -0.015510023 -0.005089998
 110706  0.712220013  0.057319000  0.011339992  0.016494989 -0.010100007 -0.005795508  0.000880003  0.000200003
 110707  0.517880023  0.050014000 -0.008859992  0.013355002 -0.000095010 -0.016220974  0.017670035 -0.000449985
 110708  0.461409986  0.049160998 -0.019275010 -0.024549991 -0.001400009 -0.002456039  0.002779990 -0.000695005
 110709  0.335839987  0.045697000  0.005774990 -0.008255005  0.002955005 -0.010456281 -0.011050016  0.008905008
 110710  0.303279996  0.048285000  0.010964990  0.000055000 -0.001914993 -0.001595114  0.014770001  0.007180005
 110711  0.174290001  0.044172000 -0.009089999  0.000294998  0.004689999 -0.000921804  0.001829997 -0.000184998
 110803  1.036200047  0.112620004 -0.017449975  0.021249950  0.015100002 -0.028254440  0.014200091 -0.015450001
 110804  0.995649993  0.065279998  0.019024968 -0.000999987  0.000699997 -0.019445417 -0.033649981  0.010804981
 110805  0.677999973  0.054857001  0.003555000 -0.002995014  0.005245000 -0.013813156 -0.020150006 -0.007840008
 110806  0.599510014  0.053304002  0.000279993  0.016340017  0.002649993 -0.002388683 -0.009609997 -0.007434994
 110807  0.479270011  0.050028000  0.016949996  0.002020001  0.001314998 -0.007878263 -0.022500008  0.005384997
 110808  0.418949991  0.048563998 -0.000234991  0.016360000  0.009764999 -0.003631940  0.001029998  0.004014999
 110809  0.203050002  0.035335999  0.001329996 -0.007569999 -0.003964998 -0.005052249 -0.003749996  0.009235002
 110810  0.205070004  0.040979002  0.006859995 -0.003600001  0.002719998 -0.001085597  0.020820007  0.004414998
 110903  0.967710018  0.080683999 -0.026434988 -0.019690007 -0.006604999 -0.014840725  0.015860021 -0.012779981
 110904  0.695980012  0.039816000  0.012315005 -0.010224998 -0.000459999 -0.013624506 -0.012910008 -0.007604986
 110905  0.513999999  0.034758002  0.020330012 -0.004554987 -0.000680000 -0.002744345 -0.007849991 -0.003560007
 110906  0.382970005  0.030925000  0.030569986 -0.010059997  0.002085000 -0.004226395 -0.002539992  0.006500006
 110907  0.240720004  0.025853001  0.004094996  0.005329996 -0.000085004 -0.001697332  0.010059997  0.006370001
 110908  0.211480007  0.026327999 -0.003435001 -0.001994997  0.000650004 -0.001111402  0.010920003  0.001510002
 110909  0.108250000  0.020018000  0.006829999  0.002045002 -0.000960000 -0.006696726 -0.003980003 -0.004285000
 110910  0.050322998  0.015306000  0.000119500 -0.002061998  0.001011999 -0.000265224 -0.001379002 -0.003162501
 111003  0.550409973  0.060577001 -0.006004989 -0.017304987  0.002970010 -0.010359930 -0.021000028  0.002959996
 111004  0.385289997  0.029157000  0.005074993 -0.002584994  0.001809999 -0.002048585  0.002220005  0.002980009
 111005  0.277990013  0.025746999  0.008290008 -0.002280012 -0.001975000 -0.007847863 -0.005959988  0.003289998
 111006  0.186100006  0.022616999 -0.003924996  0.008484997  0.002030000 -0.017687058 -0.015149996 -0.004660003
 111007  0.137209997  0.020320000  0.004469998 -0.005219996 -0.000465006 -0.000733155 -0.002220005  0.005089998
 111008  0.087575004  0.017402001  0.007208999  0.000609498  0.002611499 -0.000488710  0.000184007 -0.003651001
 111009  0.062789001  0.016427999  0.000906000  0.003398500  0.000422999 -0.000329316 -0.004276998  0.000696000
 111103  0.368090004  0.046985000  0.015989989 -0.021640003 -0.007859990 -0.001967359  0.006870002 -0.004519999
 111104  0.261599988  0.023652000  0.003580004  0.004659995  0.005239993 -0.004922205  0.001889974  0.003034994
 111105  0.184970006  0.021266000  0.006815001 -0.004074998 -0.001340002 -0.001581135  0.004940003 -0.000539996
 111106  0.077306002  0.014516000 -0.002790499  0.001596503  0.000261001 -0.003011471  0.003103003  0.001892500
 111107  0.084317997  0.016484000  0.007481001  0.003995001 -0.001429498 -0.000446931  0.005779997  0.000723999
 111203  0.143859997  0.027566999  0.016889997  0.001344994 -0.001270004 -0.000760611 -0.002090007  0.001670003
 111204  0.117020003  0.014693000  0.000834998  0.003369998  0.000549998 -0.001272206 -0.000469998  0.001420002
 111205  0.058878999  0.011075000 -0.003813500  0.002495000 -0.001077501 -0.002293621 -0.001013000 -0.001230000
 111206  0.032368999  0.009060900  0.000247002 -0.001931001 -0.001205001 -0.000174754 -0.001876000 -0.004921000
 111303  0.088504001  0.018406000  0.001486998  0.005684499  0.000627998 -0.000444996 -0.003302000 -0.003179003
 111304  0.039562002  0.007099900  0.003737500 -0.001768500 -0.000331001 -0.000210887 -0.002168998  0.000498500
 111305  0.025955999  0.006573700  0.004950000 -0.002522500 -0.000345500 -0.000139549  0.002602000 -0.000374000
 120205  1.591500044  0.103579998 -0.026749969  0.054199994 -0.004150033 -0.019657837 -0.037099957 -0.036549985
 120206  1.592300057  0.101590000 -0.026149988  0.021499991 -0.012950003 -0.018751450 -0.024899960  0.000999987
 120207  1.452700019  0.095931999 -0.000450015  0.004949987  0.009299994 -0.004527661  0.033800006  0.006449997
 120208  1.233600020  0.088137999 -0.033549964  0.023050010 -0.005400002 -0.025180761 -0.010499954  0.003600001
 120209  1.050699949  0.079749003  0.002449989  0.024549961  0.008249998 -0.010040456 -0.016300082 -0.004949987
 120210  1.024799943  0.079301000  0.001550019  0.019919991  0.008000016 -0.013971507 -0.024000049 -0.001749992
 120211  0.880020022  0.075186998 -0.016754985  0.019760013  0.002289981 -0.003894116  0.022140026  0.015910000
 120303  1.542500019  0.140230000  0.004949987 -0.002900004 -0.002950013 -0.055092309 -0.065899968  0.011049986
 120304  1.628100038  0.095712997 -0.005150020 -0.003699958  0.002950013 -0.005162377  0.031100035 -0.009549975
 120305  1.540699959  0.092647001  0.005750000  0.032000005 -0.003150046 -0.010822698 -0.022500038 -0.009149969
 120306  1.483299971  0.090860002 -0.028149962 -0.011049986  0.002250016 -0.004659660 -0.054000020  0.013550043
 120307  1.203199983  0.082749002 -0.012350023  0.018549979  0.003449976 -0.022514477 -0.054300070 -0.007950008
 120308  1.226199985  0.085533999 -0.007499993  0.020550013 -0.006699979 -0.015947122  0.025400043 -0.008100033
 120309  1.184599996  0.086993001 -0.024150014 -0.016449988  0.000499964 -0.003981226  0.018499970 -0.005149961
 120310  1.035599947  0.082548998 -0.007650018 -0.017300010  0.009049952 -0.004935764  0.031099916  0.001450002
 120311  0.953999996  0.082860000  0.022579998 -0.001630008  0.004804999 -0.010573924 -0.032949984  0.001344979
 120403  1.594699979  0.125080004  0.013550043  0.007550001 -0.010450006 -0.007723356 -0.027400017  0.024399996
 120404  1.710299969  0.086641997 -0.002750039 -0.000499964  0.000199974 -0.018764080  0.021899939 -0.014450014
 120405  1.590800047  0.084480003 -0.007400036  0.000000000 -0.002199948 -0.008030109 -0.006399989  0.005699992
 120406  1.399899960  0.080009997 -0.046700001  0.014500022 -0.001950026 -0.008533666  0.013799906  0.019749999
 120407  1.158599973  0.073377997  0.012800038 -0.004299998  0.007650018 -0.003551402  0.014299989  0.000450015
 120408  1.030300021  0.070632003  0.000200033 -0.005349994  0.004450023 -0.010293782 -0.003199935  0.028450012
 120409  0.920090020  0.068697996  0.002774984  0.017095000 -0.004984975 -0.003162193 -0.007979989  0.001640022
 120410  0.751810014  0.064312004  0.009000003  0.001004994 -0.004889995 -0.018466398  0.012440026  0.010535002
 120411  0.580850005  0.060789999 -0.000689983  0.002939999 -0.004919976 -0.010227819 -0.004599988  0.002485007
 120503  1.662899971  0.117210001 -0.015150011  0.018249989  0.016099989 -0.010766729 -0.022600055  0.037149966
 120504  1.441799998  0.071998999  0.022599995  0.012499988  0.007350028 -0.017875684 -0.014000058 -0.002350032
 120505  1.432500005  0.072855003 -0.006300032  0.013350010  0.001699984 -0.012144606 -0.059299946 -0.016650021
 120506  1.245700002  0.069325000  0.000699997 -0.004500031  0.012049973 -0.016845822 -0.002200007  0.003999949
 120507  0.980030000  0.061900999 -0.016519994  0.020404994  0.010320008 -0.007782558 -0.010689974 -0.002805024
 120508  0.750899971  0.055729002 -0.006314993 -0.002619982  0.008904994 -0.005523917  0.005269945 -0.010829985
 120509  0.711440027  0.055902001 -0.005980015  0.007149994  0.002629995 -0.007074132  0.002900004 -0.005415022
 120510  0.518939972  0.050831001 -0.004449993  0.011349976  0.005120009 -0.021893213 -0.009420037 -0.003975004
 120511  0.501630008  0.055913001  0.000530005  0.007390007 -0.006909996 -0.002371238 -0.002759993  0.002230003
 120603  1.392500043  0.110409997 -0.027499974 -0.017700016 -0.018599987 -0.005319962 -0.003299952 -0.003100038
 120604  1.497499943  0.075462997  0.004299998 -0.000550032 -0.000949979 -0.004970132  0.043899894  0.002000034
 120605  1.090000033  0.064262003  0.006900012  0.004350007 -0.000750005 -0.008214196  0.022100091  0.008199990
 120606  0.919019997  0.060054999 -0.026610017  0.001994997  0.002889991 -0.004878237  0.003179967  0.008469999
 120607  0.830060005  0.058355000  0.013094991  0.000935018  0.007294983 -0.002563053 -0.002829969 -0.005975008
 120608  0.635160029  0.053160999  0.010800004  0.026865005  0.000835001 -0.002665797 -0.008439958 -0.007350028
 120609  0.374119997  0.041577000 -0.020339996 -0.000520006 -0.002725005 -0.007596791 -0.015199989 -0.001010001
 120610  0.277980000  0.038050000  0.022015005  0.006435007  0.003634989 -0.009105084 -0.020909995  0.000705004
 120611  0.207760006  0.038385000  0.007130004 -0.000540003  0.002789997 -0.007679287  0.006620005  0.005309999
 120703  1.255900025  0.106980003  0.000999987 -0.023299992 -0.007800043 -0.005590168 -0.006099939 -0.020900011
 120704  1.159700036  0.067100003 -0.012400031 -0.007850051  0.004900038 -0.014055683 -0.010699987 -0.004400015
 120705  0.918799996  0.059817001  0.023820013  0.009784997  0.008579999 -0.007992187  0.006049991 -0.008450001
 120706  0.743640006  0.054947998  0.002265006 -0.007300019 -0.002609998 -0.014287178  0.018069983 -0.002260000
 120707  0.556559980  0.048772998 -0.014369994 -0.007990003  0.000459999 -0.002614569 -0.004660010 -0.003894985
 120708  0.430920005  0.044278000  0.008714989 -0.000475004  0.000929996 -0.003077460 -0.025279999  0.005219996
 120709  0.291060001  0.038860001  0.008589998 -0.002230003 -0.006794989 -0.001387321  0.006550014 -0.005049989
 120710  0.284489989  0.042752001 -0.012479998  0.010019995 -0.002170011 -0.013389274  0.023579985 -0.011689991
 120711  0.131170005  0.034231000 -0.000510000  0.009264998 -0.000340000 -0.000601269  0.009010002 -0.007870000
 120803  1.224699974  0.107400000  0.011349976 -0.044650018  0.005150020 -0.005781248  0.006299973 -0.014699996
 120804  1.149000049  0.068732999 -0.003950000  0.019899964 -0.012650013 -0.030688973  0.078000069  0.013750017
 120805  0.639249980  0.050804999  0.015304983 -0.001810014 -0.000575006 -0.009342158 -0.007910013  0.018940002
 120806  0.592490017  0.050200000  0.021600008  0.005789995  0.004575014 -0.006179347  0.001540005  0.010614991
 120807  0.425060004  0.044541001 -0.014499992 -0.005304992  0.006569996 -0.001996123 -0.001349986 -0.008019999
 120808  0.346280009  0.041087002  0.001259997  0.013044998  0.014129996 -0.017421054 -0.022659987  0.002729997
 120809  0.233070001  0.035351999 -0.019189999  0.009470001  0.003930002 -0.001126992 -0.007180005  0.000429995
 120810  0.158350006  0.033514000  0.010954998  0.003459997  0.003375001 -0.006296814 -0.005559996 -0.006909996
 120811  0.133460000  0.039205998  0.004910000  0.006114997  0.001085006 -0.010608719 -0.007400006 -0.008345000
 120903  1.038100004  0.072375998  0.043404996  0.028850019  0.002700031 -0.015239719 -0.038400054  0.012244999
 120904  0.750580013  0.039708000  0.007890016 -0.004714996  0.002135009 -0.007101088 -0.008560002  0.006294996
 120905  0.557609975  0.034924001  0.003619999  0.010684997  0.001690000 -0.006273599  0.021739960  0.003165007
 120906  0.416319996  0.030932000 -0.004999995  0.003069997 -0.002420008 -0.001417676 -0.000790000  0.000854999
 120907  0.299840003  0.027491000  0.007330000  0.002969995 -0.002565011 -0.006143356  0.004920006  0.004130006
 120908  0.229670003  0.024635000  0.010339998 -0.001399994  0.000285000 -0.001839813 -0.015389994 -0.001714997
 120909  0.121820003  0.019090001 -0.000629999 -0.006444998 -0.003095001 -0.002484067 -0.008519992 -0.003799997
 120910  0.090075999  0.018319000 -0.008777000 -0.003876500  0.001177501 -0.000436736 -0.006913997 -0.002747498
 121003  0.530139983  0.050816000  0.018370017  0.013729990  0.011280000 -0.002519777  0.017870009  0.002609998
 121004  0.412739992  0.029168000 -0.004665002  0.000060007  0.003470004 -0.002680782  0.002779990  0.004165009
 121005  0.317719996  0.026417000  0.004550010 -0.006225005  0.000615001 -0.003144959 -0.007369995  0.005740002
 121006  0.236010000  0.023579000  0.018699996 -0.005540006  0.004289992 -0.005905295 -0.013730004  0.004784994
 121007  0.155010000  0.020217000 -0.002030000  0.002870001  0.002815001 -0.002024129  0.003619999 -0.003825001
 121008  0.099329002  0.016814999 -0.004283000 -0.001690000 -0.000160001 -0.002411008 -0.008060999  0.001699999
 121009  0.046006002  0.013414000 -0.000552500 -0.000234500  0.001953000 -0.000210717  0.004323002 -0.000774000
 121103  0.310090005  0.038047999  0.019024998  0.001399994 -0.000929996 -0.007885031  0.006680012  0.003415003
 121104  0.222790003  0.021005999  0.014125004  0.000950001  0.003539994 -0.004618860  0.007320002  0.001350001
 121105  0.112860002  0.015871000  0.001819998  0.006020002 -0.000955001 -0.003933862 -0.000280000  0.000404999
 121106  0.090287998  0.015045000  0.012768000 -0.006879501  0.001092501 -0.000428670  0.001462996 -0.002404001
 121107  0.057521999  0.012696000  0.002290500  0.003210001 -0.000859000 -0.002943817  0.002829999  0.000389000
 121108  0.056433000  0.014332000  0.001966000  0.001530500  0.001993502 -0.003722374  0.006044999 -0.001162000
 121203  0.153280005  0.024628000  0.014780000 -0.004440002  0.003895000 -0.000715281  0.001420006 -0.004849993
 121204  0.091356002  0.012410000 -0.000202499 -0.000537001 -0.000829998 -0.001323926 -0.006471999  0.001506500
 121205  0.069426998  0.011595000 -0.003572501 -0.000326999  0.001120500 -0.000339838 -0.001303002  0.000797998
 121206  0.063355997  0.012652000 -0.002244001 -0.003758999  0.002021499 -0.000292061  0.002922997  0.001194999
 121207  0.039427001  0.010707000 -0.000935500 -0.001650000 -0.000153000 -0.000189934  0.001809999 -0.002982000
 121303  0.057613000  0.012448000 -0.002670001 -0.001542499 -0.000824500 -0.000276587  0.000911999  0.002513502
 121304  0.034935001  0.006470400  0.013011499 -0.001545999 -0.000684500 -0.001291737  0.000286002 -0.000888000
 121305  0.026296999  0.006289900 -0.000951500 -0.000259500 -0.001298499 -0.001362593 -0.003494000 -0.000121499
 121306  0.020718999  0.006346200  0.004440000 -0.000357000  0.001144500 -0.000095117  0.001944000 -0.002025000
 130205  1.400699973  0.096527003 -0.018149972 -0.012250006  0.003400028 -0.020459129 -0.088800073  0.007449985
 130206  1.404899955  0.096006997  0.057150006  0.030550003 -0.006600022 -0.020098856 -0.053500056 -0.006500006
 130207  1.206599951  0.087384999 -0.055799961  0.014500022 -0.016449988 -0.008720753 -0.026400089 -0.026950002
 130208  1.309800029  0.089386001  0.001800001  0.011849999  0.007550001 -0.008103812 -0.009999990  0.004700005
 130209  1.088500023  0.082010001 -0.027150035  0.000949979 -0.002350032 -0.004124611  0.018599987 -0.001800001
 130210  1.060600042  0.080360003  0.000999987  0.030844986  0.005949974 -0.013921535  0.001900077 -0.017600000
 130211  0.798099995  0.068963997 -0.018669993  0.010419995 -0.000860006 -0.014192973 -0.005540013 -0.002324998
 130212  0.725130022  0.152980000 -0.358080000 -0.000755012  0.001459986 -0.003348969 -0.031529963 -0.021329999
 130303  1.738399982  0.146730006 -0.067499995 -0.039349973  0.004949987 -0.008132036  0.065099955 -0.005450010
 130304  1.649000049  0.100240000 -0.022099972  0.002450049  0.002149999 -0.007779530  0.014200091  0.016200006
 130305  1.547600031  0.095911004  0.000000000 -0.005800009 -0.003700018 -0.007247953 -0.000800014  0.014699996
 130306  1.538599968  0.095119998 -0.043850005 -0.014850020 -0.001150012 -0.027477516 -0.021600008  0.001300037
 130307  1.309900045  0.087743998 -0.002149999 -0.008149981 -0.003450036 -0.006222561  0.026800036  0.014849961
 130308  1.249600053  0.086167000 -0.027149975  0.009250045 -0.001000047 -0.004348818 -0.009299994  0.023800015
 130309  1.082599998  0.080239996 -0.005900025  0.033399999 -0.016799986 -0.029812144 -0.064300060  0.010150015
 130310  0.861060023  0.073031001 -0.002359986  0.033145010 -0.013064981 -0.009189611 -0.010809958  0.014039993
 130311  0.934790015  0.080773003 -0.027659982  0.008320004  0.005780011 -0.004528400 -0.013759971 -0.002950013
 130403  1.488899946  0.117299996 -0.063350022  0.012199998  0.010349989 -0.006180008 -0.000600100 -0.024800003
 130404  1.628200054  0.087511003 -0.018200040 -0.031849980 -0.000199974 -0.008970087  0.022300005  0.003549993
 130405  1.521700025  0.083834998 -0.056800008 -0.011699975  0.004400015 -0.012468447 -0.004500031 -0.001749992
 130406  1.244799972  0.074819997  0.011049986  0.005450010 -0.000149965 -0.005939671  0.022799969  0.001150012
 130407  1.201300025  0.075002000 -0.037949979 -0.010200024 -0.014299989 -0.009737104 -0.003099918  0.004400015
 130408  1.116700053  0.072783999  0.004900038 -0.026600003  0.006099999 -0.003797719  0.016499996 -0.006799996
 130409  0.787779987  0.061921999 -0.029119998  0.010924995 -0.008199990 -0.003190056 -0.003019989 -0.003095001
 130410  0.669080019  0.058894999 -0.009519994  0.011710018  0.001530021 -0.017512549 -0.028419971 -0.005284995
 130411  0.608240008  0.059889998 -0.000015020 -0.033690006 -0.006444991 -0.014939945 -0.012730002 -0.010585010
 130503  1.727599978  0.117859997 -0.059199989  0.014599979  0.022199988 -0.017376762  0.082399964 -0.042050004
 130504  1.580999970  0.078206003 -0.043900013  0.007399976 -0.003950000 -0.012823925  0.010900021  0.010649979
 130505  1.401999950  0.073218003 -0.000349998  0.002300024 -0.011699975 -0.016264150 -0.011700034  0.004299998
 130506  1.108600020  0.064631000 -0.025449991  0.005750000  0.004249990 -0.007454706 -0.017799973 -0.003399968
 130507  0.901960015  0.058594000 -0.018595010 -0.010155022 -0.002409995 -0.003023347 -0.007099986  0.001334995
 130508  0.623340011  0.049219999 -0.004580021  0.001265019  0.001674980 -0.005602648 -0.026189983 -0.005854994
 130509  0.555090010  0.047680002  0.000395000 -0.003035009 -0.000149995 -0.002605825 -0.006020010 -0.003490001
 130510  0.500270009  0.047602002  0.001185000  0.025605008  0.006269991 -0.003098915 -0.017499983 -0.000580013
 130511  0.438730001  0.049169999 -0.001170009 -0.003700003  0.002044991 -0.004081687 -0.010740012 -0.004345000
 130603  1.424900055  0.107620001  0.044050038  0.019850016 -0.005100012 -0.018566051 -0.014599919 -0.000450015
 130604  1.222700000  0.068990000  0.005700052 -0.001450002  0.005400002 -0.011798782  0.034999967 -0.006200016
 130605  1.185400009  0.068095997 -0.019850016  0.002400041 -0.003100038 -0.005515463  0.006100059 -0.003750026
 130606  0.862969995  0.058008000 -0.016745001  0.027070016 -0.000620008 -0.011840986 -0.017090023 -0.001735002
 130607  0.728009999  0.053688999 -0.003174990  0.021660000  0.001444995 -0.010082521  0.003639996  0.006325006
 130608  0.607609987  0.049991000 -0.008760005 -0.001245022  0.008275002 -0.002856832  0.000859976  0.013415009
 130609  0.452109993  0.044585999 -0.018709987 -0.003450006  0.003285006 -0.006993856 -0.013060004 -0.003729999
 130610  0.272410005  0.037645001 -0.013034999  0.004160002 -0.000159994 -0.004194968  0.003590018  0.004740000
 130611  0.299600005  0.045456000  0.000579998 -0.014455006  0.003769994 -0.018926179 -0.002279997  0.011634991
 130703  1.276900053  0.103349999  0.001750052  0.022950053 -0.001100004 -0.006045858  0.024000049  0.006449997
 130704  1.152500033  0.067593001 -0.006500006 -0.022300005  0.004850030 -0.014629377 -0.001199961 -0.004850030
 130705  0.922349989  0.060731001  0.017024994  0.015149981 -0.002314985 -0.012014871 -0.000490010 -0.016945004
 130706  0.740559995  0.054368999 -0.034590006 -0.003160000 -0.001180023 -0.003443964  0.015510023  0.004280001
 130707  0.516139984  0.046112001  0.015945017 -0.000264972 -0.000064999 -0.021715878 -0.011359990 -0.014429986
 130708  0.366530001  0.039453000 -0.006530002  0.006010011  0.005899996 -0.001721797 -0.001870006  0.002884999
 130709  0.321209997  0.038649000 -0.001855001  0.003804997 -0.001384988 -0.003538845 -0.011290014  0.012224987
 130710  0.257690012  0.037524000 -0.007839993 -0.009239994 -0.002979994 -0.001237624  0.001350015  0.011454999
 130711  0.182720006  0.038694002 -0.000195004 -0.004695006  0.004484996 -0.008550042  0.018520012  0.000494994
 130803  1.257799983  0.103540003 -0.003400028  0.015300035  0.001650035 -0.005904416  0.053699970  0.009199977
 130804  1.005399942  0.063993998 -0.026730001  0.021705002 -0.002149999 -0.008550023 -0.005800009 -0.010350049
 130805  0.716050029  0.054386001 -0.018660009 -0.009645015  0.004994988 -0.003327646  0.018390000 -0.007945001
 130806  0.615310013  0.049743000 -0.002594978  0.007364988  0.005874991 -0.009459225 -0.034280002 -0.003865004
 130807  0.425610006  0.042932998  0.000849992 -0.009515002 -0.008639991 -0.001994252  0.017419994  0.001145005
 130808  0.357849985  0.040210001 -0.002010003  0.017295003 -0.003834993 -0.011746449 -0.016190022 -0.002350003
 130809  0.224500000  0.034058999  0.003204994 -0.012714997  0.004790001 -0.005776951  0.010150000 -0.007879995
 130810  0.146449998  0.031670000 -0.005604997 -0.008869998  0.003145002 -0.000648632  0.012040004  0.005740002
 130903  0.885649979  0.062659003  0.041054994 -0.001554996  0.005714983 -0.006014737  0.012910008  0.008639991
 130904  0.738120019  0.039590999  0.014045000 -0.017484993  0.004830003 -0.005647142 -0.000169992  0.006565005
 130905  0.527040005  0.033420000  0.009680003  0.000904977  0.004099995 -0.006241775 -0.009800017 -0.005695015
 130906  0.400169998  0.029591000  0.012970001 -0.005559996 -0.006164998 -0.004929093 -0.005939990  0.006279990
 130907  0.272729993  0.025133001 -0.005360007  0.002059996  0.000379995 -0.007902590 -0.002340019 -0.002894998
 130908  0.171780005  0.020357000  0.000520006  0.004825003  0.000519998 -0.000816775  0.000919998 -0.000255004
 130909  0.117470004  0.018205000  0.012839995  0.004450001 -0.000340000 -0.000541040  0.000260003 -0.001385000
 130910  0.098040000  0.018883999  0.009126499  0.002508998  0.002349500 -0.000451654  0.001206003 -0.003457502
 131003  0.554549992  0.048234999 -0.006480008 -0.003680021  0.002875000 -0.002791198  0.009890020 -0.010309994
 131004  0.399949998  0.028541001  0.011244997  0.002570003  0.002374992 -0.001884468  0.008399993 -0.002240002
 131005  0.298869997  0.025374001 -0.000190005 -0.004579991  0.004730001 -0.001411425  0.010549992 -0.011124998
 131006  0.222049996  0.022206999 -0.012309998  0.000884995  0.005449995 -0.003551189 -0.005080000 -0.001174994
 131007  0.157710001  0.019518999  0.006580003 -0.005554996 -0.001380004 -0.005177205  0.000660002  0.000249997
 131008  0.105140001  0.017127000 -0.003521502  0.004368499 -0.003258001 -0.003058955  0.007316999 -0.004271001
 131009  0.077630997  0.016138000 -0.004609503 -0.001812000 -0.002473500 -0.000366283  0.005080998 -0.000643499
 131103  0.281980008  0.032201000  0.011964992 -0.004995003 -0.001729995 -0.001343568 -0.005569994 -0.006425008
 131104  0.176119998  0.018265000  0.015719995 -0.002035007  0.000485003 -0.003085014  0.001110002  0.004830003
 131105  0.152830005  0.017903000  0.005920000 -0.001460001 -0.002170004 -0.001565406 -0.000119999 -0.002485000
 131106  0.081042998  0.013323000  0.002943002  0.002756499 -0.000720501 -0.000383252 -0.000618003  0.000910502
 131107  0.054251000  0.011699000  0.004868500  0.001867499  0.000155499 -0.000254212 -0.000572000 -0.000414999
 131203  0.122680001  0.019453000  0.007555000  0.001000002  0.002730004 -0.000579825  0.004349999 -0.001479998
 131204  0.086814001  0.012011000  0.002734501 -0.004226498 -0.001365501 -0.001343126  0.003714003 -0.002787001
 131205  0.079460002  0.012347000 -0.005421001  0.002251498  0.000624001 -0.000360904  0.002759002 -0.002141003
 131206  0.066143997  0.011760000  0.004279500 -0.000226999  0.000866000 -0.004222077  0.006894998 -0.000382999
 131207  0.039085999  0.009933400  0.003816999  0.000451999 -0.001695000 -0.000181068 -0.005135000  0.001510501
 131303  0.056116998  0.011168000  0.016559500 -0.004447501 -0.000667501 -0.000263398 -0.000332002 -0.001662498
 131304  0.034536999  0.006297300 -0.000488000  0.000132499 -0.000760499 -0.001001158  0.002861999  0.000781000
 131305  0.024884000  0.005954500  0.002981000 -0.000648500 -0.000145500 -0.000114243  0.000436001  0.001509000
 140205  1.361299992  0.094337001 -0.000699997  0.045650005 -0.002800047 -0.013243234  0.024500012  0.011799991
 140206  1.520599961  0.099223003 -0.033300042  0.001899958 -0.006399989 -0.005165527  0.016799927 -0.004900038
 140207  1.437899947  0.095245004 -0.006099999  0.052349985  0.000000000 -0.034853302 -0.011300087  0.023500025
 140208  1.394099951  0.092037998 -0.021799982  0.019199967 -0.008499980 -0.007110732 -0.043700099 -0.015850008
 140209  1.327299953  0.089542001 -0.047200024  0.054600000 -0.001999974 -0.022553587 -0.022300005 -0.032050014
 140210  1.322900057  0.088138998  0.002550006  0.016399980 -0.010800004 -0.004654297 -0.033199906  0.001250029
 140211  1.157500029  0.082332000 -0.034349978  0.049100041 -0.014600039 -0.007156287 -0.044299960 -0.004099965
 140212  1.021800041  0.147110000 -0.064285010  0.040544987  0.006365001 -0.016356137 -0.024399996 -0.029499948
 140303  1.529500008  0.128110006 -0.006099999  0.005400002 -0.002000034 -0.017285040  0.042000055 -0.014150023
 140304  1.639000058  0.096922003 -0.034850001  0.005850017 -0.010150015 -0.006774215 -0.046299934 -0.020500004
 140305  1.589599967  0.096331000 -0.058650017  0.016299963 -0.017400026 -0.036220007  0.000299931 -0.021350026
 140306  1.694800019  0.099822998 -0.036899984  0.041649997 -0.001699984 -0.005929801  0.032199979 -0.019050002
 140307  1.514099956  0.094002999 -0.030399978 -0.007350028  0.006150007 -0.005315031 -0.000200033 -0.007449985
 140308  1.399799943  0.090153001 -0.044550002  0.045899987 -0.000999987 -0.031574760 -0.052400112  0.000899971
 140309  1.174399972  0.082787000 -0.074000001  0.027199984 -0.012650013 -0.004169272  0.008800030  0.005100012
 140310  0.969110012  0.075446002 -0.024924994 -0.011424989 -0.004629999 -0.018181276 -0.029229999  0.003839999
 140311  0.958389997  0.078411996 -0.034485012  0.023560017  0.005634993 -0.014351047 -0.023069978  0.013365000
 140312  0.848879993  0.143820003 -0.031140000 -0.007384986 -0.037389994 -0.020133918 -0.021059990  0.018500000
 140403  1.561400056  0.115259998 -0.015249968  0.013450027 -0.002250016 -0.018042793 -0.051999927 -0.014949977
 140404  1.835600019  0.091485001 -0.065849960  0.029599965  0.009450018 -0.010389991  0.006800056  0.008200049
 140405  1.520300031  0.081949003 -0.042249978  0.007499993 -0.018700004 -0.005860046  0.004400015 -0.002799988
 140406  1.451300025  0.080555998 -0.037800014  0.004000008 -0.008449972 -0.007798745 -0.018499970  0.012250006
 140407  1.284000039  0.075382002 -0.050300002  0.023499966 -0.000849962 -0.019039411 -0.019099951 -0.000699997
 140408  1.218500018  0.075220004 -0.015349984  0.007300019 -0.004550040 -0.012397601 -0.008999944 -0.008399963
 140409  0.988430023  0.067378998 -0.020299971 -0.018949986  0.008024991 -0.003435539  0.004649997  0.002050042
 140410  0.874719977  0.065416999 -0.040619999 -0.004375011 -0.000440001 -0.004790532  0.010819972 -0.009870023
 140411  0.822920024  0.066803001 -0.022579998  0.032894999 -0.004445016 -0.004496730 -0.000719965 -0.002575010
 140412  0.596759975  0.114380002 -0.040604979  0.051945001 -0.003535002 -0.003273890 -0.017910004  0.012199998
 140503  1.813199997  0.112690002 -0.031199992  0.050999999 -0.012899995 -0.027530571  0.039700031  0.003300011
 140504  1.616400003  0.077013999 -0.012000024  0.038099945  0.002650023 -0.005664122 -0.018599987 -0.023450017
 140505  1.396299958  0.070863001 -0.013350010  0.020900011  0.002700031 -0.010247379 -0.013500094 -0.004450023
 140506  1.202299953  0.066072002  0.016849995  0.005750000  0.005949974 -0.006575135 -0.015400052 -0.009150028
 140507  0.861339986  0.055431001 -0.008090019  0.009270012 -0.009544998 -0.013094220 -0.043650031 -0.007419974
 140508  0.847700000  0.056409001 -0.016990006  0.001774997 -0.000105023 -0.004654757 -0.010510027 -0.002370000
 140509  0.642080009  0.049322002 -0.023070008  0.001470000 -0.004765004 -0.004906667 -0.023649991 -0.000290006
 140510  0.656310022  0.052368000 -0.004795015 -0.018509984 -0.002104998 -0.012988969 -0.010349989 -0.000385016
 140511  0.638939977  0.055801000 -0.019659996 -0.009014994  0.005785018 -0.002909055 -0.039390028 -0.003425002
 140603  1.444200039  0.100970000  0.007300019  0.001849949 -0.015100002 -0.072476111 -0.038999915 -0.031549990
 140604  1.325000048  0.069333002  0.013400018 -0.033800006 -0.000649989 -0.023847811 -0.007200003 -0.013199985
 140605  1.263200045  0.068453997 -0.006449997  0.041400015 -0.003899992 -0.018300314 -0.014299989  0.011550009
 140606  0.810050011  0.053598002 -0.015495002  0.007169992 -0.010285020 -0.007016432 -0.014379978 -0.006484985
 140607  0.791800022  0.054083001 -0.005005002 -0.005595028  0.002324998 -0.013935002 -0.020659983  0.004835010
 140608  0.659699976  0.050214000 -0.016804993  0.026504993 -0.010475010 -0.003625362  0.013439953 -0.005255014
 140609  0.492630005  0.044938002 -0.021640003  0.007630005 -0.005069986 -0.005898760  0.006960005  0.006449997
 140610  0.299059987  0.036664002 -0.011010006 -0.001780003 -0.001705006 -0.005659934  0.015819997 -0.006624997
 140611  0.288910002  0.040415999 -0.002299994  0.001735002 -0.000090003 -0.004336549 -0.011139989  0.001984999
 140703  1.454699993  0.102990001  0.007750034 -0.010350049  0.000750005 -0.033490606  0.048400044  0.004549980
 140704  1.111700058  0.063052997 -0.005050004  0.009599984 -0.004700005 -0.014835618 -0.020999908  0.013999999
 140705  0.898379982  0.057151001  0.011439979  0.000970006 -0.007369995 -0.006934268  0.017409980  0.010060012
 140706  0.720629990  0.051785000 -0.023535013  0.009879977 -0.003369987 -0.006949479  0.018099964 -0.004294991
 140707  0.522899985  0.044357002 -0.001819998  0.009680003  0.000470012 -0.002850251  0.005169988 -0.003960013
 140708  0.448110014  0.041352000 -0.015660003 -0.001925007 -0.002560005 -0.002338404 -0.011719972  0.001980007
 140709  0.332390010  0.037305001 -0.013925001 -0.001409993 -0.007125005 -0.006683211 -0.011879981  0.000220001
 140710  0.257079989  0.035068002  0.011354990  0.006609991 -0.001405001 -0.001438345 -0.001379997  0.008120000
 140711  0.225720003  0.040066000 -0.022445001  0.009225003 -0.003659993 -0.001219732  0.001240000  0.005024999
 140803  1.041100025  0.086883001 -0.021950006  0.034405023 -0.002350032 -0.009936789  0.017199993  0.025349975
 140804  1.039800048  0.061691001  0.034650028 -0.012600005 -0.003849983 -0.004304668  0.001399994 -0.003899992
 140805  0.703790009  0.050324000 -0.029810011  0.006220013  0.006850004 -0.013216662  0.008230031 -0.002364993
 140806  0.513819993  0.043435000 -0.018384993 -0.000609994  0.003625005 -0.008394161 -0.011680007 -0.001564980
 140807  0.411029994  0.040323999 -0.006239995 -0.005724996 -0.006174996 -0.002449204  0.004350007 -0.011650011
 140808  0.255699992  0.031794000  0.000445008  0.000225008 -0.001424998 -0.010357459 -0.018000007  0.003399998
 140809  0.226730004  0.032028999  0.020635001 -0.002584994 -0.004854999 -0.001252851  0.000019997  0.007335000
 140810  0.146390006  0.028094999 -0.012570001  0.004980005 -0.000595003 -0.000798333  0.005910009  0.001040004
 140903  0.854870021  0.056294002  0.004175007 -0.021164984  0.004790008 -0.013745904 -0.009289980 -0.011629999
 140904  0.655780017  0.035179999 -0.001899987  0.008320004  0.001045018 -0.002513849  0.004840016 -0.006164998
 140905  0.563409984  0.032708999 -0.015520006  0.004144996 -0.003155023 -0.009795091 -0.008650005 -0.006719977
 140906  0.387450010  0.027232001  0.003504992  0.001160011 -0.004285008 -0.001377146 -0.002539992  0.000829995
 140907  0.261420012  0.022707000 -0.011215001  0.014229998 -0.000815004 -0.001193306 -0.006699979 -0.003120005
 140908  0.203590006  0.021059999 -0.002894998  0.000629999 -0.001204997 -0.001400394  0.000000000  0.001134999
 140909  0.136700004  0.018154001 -0.006280005 -0.004404999  0.000145003 -0.000738785 -0.000210002  0.001554996
 140910  0.072454996  0.015004000 -0.006962501 -0.001507502 -0.000015501 -0.000403712  0.001571000 -0.001587499
 141003  0.447829992  0.038867999  0.022015005 -0.003460005  0.005675003 -0.001966129 -0.002810001  0.009150013
 141004  0.392940015  0.026325000  0.002950013 -0.005074993 -0.002324998 -0.005028784 -0.003049999 -0.002264991
 141005  0.311289996  0.023867000  0.018114999  0.007220000 -0.003765002 -0.003945076  0.005319983 -0.002250001
 141006  0.204390004  0.019791000 -0.001584999 -0.005385004  0.002425000 -0.002865847 -0.003539994  0.002290003
 141007  0.152040005  0.017921001  0.008885004 -0.001549996  0.000810005 -0.000824624  0.000400007 -0.000694998
 141008  0.101190001  0.015513000  0.003970001  0.003805000 -0.000656001 -0.000546720  0.006667003 -0.000849999
 141009  0.058026999  0.012837000 -0.001892000 -0.000503002 -0.000309501 -0.000309427  0.001454998 -0.000738500
 141010  0.041147999  0.012606000  0.024207000  0.023429001 -0.001777500 -0.007278386 -0.008515999 -0.000360500
 141103  0.268269986  0.028150000 -0.004719988  0.001065001 -0.005194992 -0.004592547  0.003559977  0.002930000
 141104  0.198760003  0.017514000  0.002245001  0.003485002 -0.000794999 -0.006697738  0.002820000 -0.003619999
 141105  0.142690003  0.015217000  0.004555002  0.004295006  0.000140004 -0.001079114 -0.008809999  0.001429997
 141106  0.089923002  0.012793000  0.001991000 -0.003398497 -0.000257500 -0.001411906 -0.000684999 -0.001375500
 141107  0.070940003  0.012541000  0.001414999  0.000012498 -0.000215501 -0.003988840  0.002179004 -0.001544498
 141108  0.050016999  0.011073000  0.005829500  0.001328001 -0.000025000 -0.000279960  0.000569999  0.003162500
 141109  0.042187002  0.011493000 -0.002080001 -0.004139001 -0.001178000 -0.000233421 -0.001801997 -0.003750499
 141203  0.143840000  0.018483000  0.011200003  0.003254995 -0.001205005 -0.000798326 -0.005500004  0.000260003
 141204  0.082147002  0.010297000  0.003757503 -0.000204500  0.000068001 -0.003383796 -0.001605995 -0.000527002
 141205  0.070326999  0.010132000  0.003342003 -0.001710001 -0.001533501 -0.000390479 -0.001598001  0.003008999
 141206  0.042695001  0.008488200  0.004547499 -0.000190500 -0.001013499 -0.000237541  0.001139000 -0.001404501
 141207  0.028357999  0.007183700 -0.001376000 -0.003910501  0.001411000 -0.001649773 -0.006488999  0.000478500
 141208  0.029995000  0.008489600 -0.001479501  0.002308501 -0.003139000 -0.000169248  0.001514999 -0.001309000
 141303  0.039662000  0.007591100 -0.003183501  0.001360500  0.000859000 -0.000229213 -0.005754001 -0.000629000
 141304  0.037668001  0.005716200  0.003566001 -0.002258999 -0.000514999 -0.000211520  0.000721000 -0.000317000
 141305  0.023945000  0.004963300  0.002385500 -0.002479000  0.000255000 -0.000134618  0.001510000 -0.000073000
 141306  0.016860999  0.004743900 -0.001335500  0.000426500  0.000312000 -0.000091048  0.001344999  0.000249000
 150204  1.544299960  0.140479997 -0.005450010  0.034900010  0.010650039 -0.010547575 -0.020900011 -0.027100027
 150205  1.444499969  0.127629995 -0.113000035  0.046100020 -0.016650021 -0.018914638 -0.016800046 -0.004549980
 150206  1.427299976  0.122879997 -0.006400049  0.041549981 -0.025200009 -0.017586393 -0.030500054 -0.021000028
 150207  1.354300022  0.118479997 -0.026850045  0.056149960  0.003700018 -0.008570265  0.017500043  0.016650021
 150208  1.261399984  0.111869998 -0.049600005  0.046449959 -0.033149958 -0.025581256 -0.045199990  0.021699965
 150209  1.154700041  0.107280001 -0.004550040  0.075210005 -0.026499987 -0.008149225  0.027700067  0.025950015
 150210  1.212000012  0.109130003 -0.042099953  0.027449965 -0.020449996 -0.034159206 -0.040599942  0.006049991
 150211  1.049200058  0.101039998 -0.017069995  0.042014986 -0.013599992 -0.007983256  0.020000100 -0.001749992
 150212  1.178300023  0.176050007 -0.076799989  0.046200037 -0.016749978 -0.004473529  0.063700080  0.036549985
 150303  1.604699969  0.173539996  0.086199999  0.052049994  0.002149999 -0.015858579  0.034699917  0.005100012
 150304  1.904999971  0.139160007 -0.044600010  0.026099980 -0.021399975 -0.008693782  0.023699999  0.000499964
 150305  1.850800037  0.135270000 -0.018100023  0.028999984 -0.001049995 -0.023942076 -0.023000002 -0.008899987
 150306  1.606799960  0.126320004 -0.027549982  0.001600027  0.008650005 -0.016104963  0.029799938  0.008500040
 150307  1.199599981  0.107060000 -0.062099993  0.039099991  0.006900012 -0.016046010 -0.030600071 -0.024900019
 150308  1.192999959  0.106579997  0.020850003  0.017499983  0.006650031 -0.007932239  0.009099960  0.002800047
 150309  1.059399962  0.100800000 -0.046350002  0.004000008 -0.016699970 -0.004159323  0.011399984  0.002899945
 150310  0.875249982  0.091302998 -0.062350005  0.019135028 -0.002409995 -0.034247950 -0.045780003 -0.003800035
 150311  0.875829995  0.093309000 -0.032900006  0.017344981  0.004640013 -0.008352696 -0.001640022 -0.012649983
 150312  1.011999965  0.174869999 -0.003900021 -0.021939993  0.010879993 -0.030896300  0.032959938 -0.014200032
 150403  2.010299921  0.173390001 -0.122600019  0.004750013  0.000149965 -0.012293179  0.034499884  0.038099945
 150404  1.661900043  0.113260001 -0.023800015 -0.009350002 -0.006550014 -0.012083025  0.037100077 -0.002750039
 150405  1.371700048  0.101350002 -0.044449985  0.058499992 -0.011399984 -0.012041951  0.009000063  0.005250037
 150406  1.346199989  0.099574000 -0.017600000  0.039249957  0.001900017 -0.011859614 -0.048799992 -0.005950034
 150407  1.033400059  0.087497003 -0.017650008  0.006399989 -0.008850038 -0.032213137 -0.033099890  0.005299985
 150408  0.924790025  0.082525000 -0.053230017  0.004559994 -0.007945001 -0.003716381 -0.008719981 -0.011849999
 150409  0.696309984  0.071493998 -0.035079986  0.045069993  0.001209974 -0.006158089  0.018709958  0.001805007
 150410  0.831110001  0.081481002 -0.001564980  0.039629996 -0.006229997 -0.003233570  0.021820009 -0.018624991
 150411  0.698099971  0.076358996 -0.026500016  0.006005019 -0.017480016 -0.007038971 -0.022640049 -0.013339996
 150412  0.507009983  0.114950001 -0.040125012  0.024820000 -0.008424997 -0.002030363  0.022989988 -0.024585009
 150503  1.703199983  0.143509999  0.072300017  0.004549980 -0.013550043 -0.010030087  0.102499962  0.028050005
 150504  1.480900049  0.095968001 -0.010249972  0.005599976 -0.009499967 -0.005992739  0.036200047  0.019150019
 150505  1.286499977  0.089013003 -0.027599990  0.010700047 -0.010249972 -0.009706168  0.053099990 -0.003399968
 150506  1.005800009  0.078534998 -0.026049972  0.007499993 -0.006134987 -0.015218598  0.058310032  0.014950037
 150507  0.875639975  0.073288999 -0.017810017  0.025099993  0.001060009 -0.015553107  0.013650000 -0.001024991
 150508  0.814670026  0.069581002 -0.003685027  0.041115016 -0.007970005 -0.004931157  0.011940002 -0.019905001
 150509  0.649670005  0.064476997 -0.002724975 -0.003444999 -0.000859976 -0.010968040  0.016110003 -0.007954985
 150510  0.514649987  0.057844002 -0.007339984  0.007609993 -0.007415026 -0.011440831 -0.009720027 -0.005765021
 150511  0.419479996  0.056396998 -0.019329995  0.025714993  0.000290006 -0.001663724  0.020529985 -0.001130000
 150603  1.577100039  0.136340007 -0.016149998  0.037000000 -0.006050050 -0.025068352 -0.013199925  0.017650008
 150604  1.343600035  0.092137001 -0.046050012 -0.022249997 -0.008599997 -0.025831109  0.026800036 -0.029799998
 150605  1.087800026  0.081575997 -0.070050001  0.023999989 -0.011249959 -0.025781520 -0.016999960 -0.007100046
 150606  0.971910000  0.077471003  0.005115002  0.023619980 -0.007764995 -0.018774917  0.045679986 -0.000429988
 150607  0.645959973  0.062682003 -0.010919988  0.016784996 -0.004830003 -0.005042406  0.025029957 -0.001560003
 150608  0.533399999  0.057082999 -0.032734990  0.014550015  0.007154971 -0.005098311  0.016179979 -0.000725001
 150609  0.405669987  0.050487999 -0.005944997 -0.002659991  0.000640005 -0.005416741  0.000879973 -0.002794996
 150610  0.386370003  0.051626001 -0.011435002  0.025360003 -0.007009998 -0.007354971  0.015199989 -0.006809995
 150611  0.303620011  0.052404001 -0.001644999  0.011824995  0.011089996 -0.001180738  0.010060012 -0.015949994
 150703  1.373299956  0.126829997 -0.068300009 -0.004450023  0.006150007 -0.014262228  0.015299916  0.009899974
 150704  1.033699989  0.079732001 -0.022760004  0.039184988  0.004545003 -0.013516302  0.066209972  0.000200003
 150705  0.981570005  0.076830000 -0.031944960 -0.007794976 -0.014224976 -0.005161893 -0.001649976 -0.033995032
 150706  0.768540025  0.067815997  0.018064976  0.016649991 -0.004864991 -0.015308971 -0.009700000  0.003885001
 150707  0.471760005  0.052965000 -0.003569990  0.016700000 -0.001340002 -0.016063422 -0.012860000  0.012970001
 150708  0.340160012  0.044950999  0.027000010  0.006159991 -0.002305001 -0.005191748 -0.015120000  0.002784997
 150709  0.345340014  0.048204999 -0.017154992  0.019390002  0.003495008 -0.005881536  0.007080019 -0.005095005
 150710  0.228550002  0.041209999 -0.001644999  0.003444999 -0.005575001 -0.000898952  0.016520008 -0.000994995
 150711  0.152349994  0.038660001  0.010009997  0.009920001 -0.008650005 -0.009247280 -0.001400009  0.008325003
 150803  1.075899959  0.112300001 -0.015900016  0.083200037 -0.013850033 -0.031120729 -0.006500006 -0.026400030
 150804  0.769460022  0.067252003 -0.004020005 -0.005960017 -0.003755003 -0.015118155 -0.036219954  0.000259995
 150805  0.757790029  0.067728996 -0.001800001 -0.004020005  0.005540013 -0.005004095  0.000250041  0.002884984
 150806  0.484990001  0.053844001  0.011745006 -0.010530010  0.000049993 -0.005071493 -0.008560002 -0.001015007
 150807  0.479779989  0.054366000 -0.024934992  0.017955005 -0.003229991 -0.006866058 -0.001070023 -0.004155010
 150808  0.307990015  0.044142000  0.003154993  0.003399998 -0.002200007 -0.005590291  0.002950013  0.009344995
 150809  0.221389994  0.038747001  0.005654998  0.001104996 -0.004280001 -0.000898994  0.025989994  0.019814998
 150810  0.124760002  0.030725000 -0.006600000  0.007835001  0.003334999 -0.007113010 -0.014119998  0.006465003
 150903  0.864769995  0.071028002  0.004234999 -0.025464982 -0.012355000 -0.004949306  0.003019989  0.011290014
 150904  0.637070000  0.044086002 -0.002574980  0.015560001 -0.011150002 -0.009481167  0.024689972 -0.007620007
 150905  0.518350005  0.039940000  0.006004989  0.008169979  0.002894998 -0.004958056 -0.009530008  0.000660002
 150906  0.399910003  0.035273001 -0.008344993  0.005455002  0.000849992 -0.001627993  0.014670014 -0.001004994
 150907  0.254970014  0.028178001 -0.008670002  0.003095001  0.004614994 -0.002625438  0.006240010  0.004040003
 150908  0.179429993  0.023937000 -0.009415001  0.003255002  0.001204997 -0.003421338 -0.005870000 -0.000960000
 150909  0.115130000  0.020137001 -0.003865000  0.005109999  0.002810001 -0.003606328 -0.000660002  0.000794999
 150910  0.083720997  0.018629000 -0.001639001  0.001991000  0.000899997 -0.000352957 -0.004349001  0.002757501
 151003  0.591949999  0.056007002  0.042364985  0.003425002 -0.007849991 -0.011022296 -0.004869998  0.009369999
 151004  0.349700004  0.030901000  0.004045010 -0.012805000  0.006705001 -0.001399781 -0.000160009  0.004369989
 151005  0.294660002  0.029391000  0.001795009  0.006339997 -0.003250003 -0.002431310  0.009979993  0.005439997
 151006  0.241559997  0.027067000  0.001465000  0.007955000 -0.003890000 -0.002536213 -0.007789999  0.008754998
 151007  0.122989997  0.019357000 -0.001665004  0.001965001 -0.004655000 -0.005648357 -0.013329998 -0.003565006
 151008  0.101920001  0.018974001 -0.004877001  0.000744000 -0.001700003 -0.003230686  0.001150005 -0.002813999
 151009  0.054377001  0.014739000  0.005254500  0.006094500 -0.001280500 -0.003785582 -0.004604999  0.003854502
 151103  0.265260011  0.035377000  0.001869999  0.008259997 -0.006009996 -0.001050966 -0.004489988  0.002494998
 151104  0.219880000  0.022768000  0.012010001  0.000455000 -0.003210001 -0.006239580 -0.016369998 -0.000199996
 151105  0.144569993  0.019622000  0.003599994 -0.001984999  0.000790000 -0.002328810 -0.003430009  0.000690006
 151106  0.078020997  0.014245000  0.001397502  0.003396500  0.000364501 -0.002667643 -0.004966006  0.002352003
 151107  0.075277001  0.015334000 -0.001591500  0.004527003  0.001185000 -0.000290725 -0.003450997  0.000474501
 151108  0.092023000  0.019315001  0.002785500  0.002212498 -0.000317000 -0.000331916 -0.002710000 -0.001860999
 151203  0.152659997  0.023565000 -0.008084998 -0.005199999  0.001619995 -0.003235379  0.005980000 -0.007199995
 151204  0.090830997  0.012897000  0.008837000 -0.004840501  0.000434499 -0.000399741  0.000992998  0.003393002
 151205  0.077863000  0.012929000  0.001245502  0.003543500  0.001398999 -0.000334723  0.003504001 -0.000727002
 151206  0.033077002  0.008951700 -0.004550000  0.000944000  0.001478001 -0.000147331  0.001932001 -0.000533000
 151303  0.044667002  0.009467000  0.006996000  0.000319000 -0.000819501 -0.000189695 -0.006779999  0.002103500
 151304  0.026519001  0.005737500  0.003364501 -0.001109499 -0.000069500 -0.000100648 -0.000515999  0.001531500
 151305  0.029829999  0.006806500  0.001716000 -0.000432501 -0.000586500 -0.000107912  0.001750000 -0.002592000
 160204  1.450199962  0.192969993 -0.004999995 -0.016749978 -0.048950016 -0.046520382  0.072199941 -0.000699997
 160205  1.595600009  0.197720006 -0.039200008  0.033550024 -0.008849978 -0.021744218  0.092399955 -0.037500024
 160206  1.725600004  0.200100005 -0.033899963  0.057999969 -0.001650035 -0.006985702  0.031499982 -0.012149990
 160207  1.503100038  0.182740003  0.006049991  0.019699991  0.014150023 -0.019683929  0.044800043 -0.008599997
 160208  1.140100002  0.155159995 -0.120149970  0.080100000 -0.001800001 -0.004583891  0.008599997 -0.023599982
 160209  1.146499991  0.153730005 -0.022849977  0.014550030  0.006950021 -0.004583948  0.055999994  0.007849991
 160210  0.819580019  0.125750005 -0.014025003  0.068114996  0.004455000 -0.003085239 -0.009480000 -0.003950000
 160211  1.000399947  0.141000003 -0.018739998  0.054885030 -0.005315006 -0.036304753  0.007889926 -0.015749991
 160212  1.290899992  0.242269993 -0.057199955  0.070450008 -0.031099975 -0.004850768 -0.032500029 -0.062900007
 160303  1.148800015  0.210879996 -0.079699993 -0.004599988  0.022499979 -0.036168631 -0.022400022  0.012699962
 160304  1.720000029  0.191770002 -0.035200000  0.043299973 -0.029399991 -0.040797230  0.159700036 -0.012400031
 160305  1.599599957  0.182190001  0.046150029  0.021899998  0.035799980 -0.021196613  0.045099974  0.008400023
 160306  1.282199979  0.161890000  0.041450024 -0.014850020 -0.004999995 -0.018392734  0.056299925 -0.012800038
 160307  1.334100008  0.167530000 -0.122650027  0.053200006 -0.020449996 -0.018791310  0.036100030  0.007299960
 160308  1.091199994  0.152370006 -0.015949965 -0.000500023 -0.000649989 -0.003977746  0.057700038 -0.019600034
 160309  0.925339997  0.136539996 -0.003234982  0.042215019  0.025730014 -0.020025579  0.018880010  0.014874995
 160310  1.049499989  0.146870002  0.014165014  0.018649995  0.022074997 -0.039398458  0.080039978 -0.017675012
 160311  1.120900035  0.158539996 -0.064610004  0.057009995  0.001550019 -0.022155005  0.069100022 -0.000349998
 160312  1.082000017  0.242029995 -0.060545027  0.082949996  0.012899995 -0.004074628 -0.062199950 -0.081170022
 160402  1.636000037  0.374289989  0.132600009 -0.051649988 -0.004299998 -0.203994215 -0.106899977  0.065950036
 160403  1.660699964  0.224350005  0.039550006  0.003099978 -0.032350004 -0.083031833 -0.010100007 -0.032599986
 160404  1.551699996  0.155630007  0.103749990  0.005999982  0.027300000 -0.026953625  0.014600039  0.021849990
 160405  1.474900007  0.155110002 -0.043850005  0.047399998  0.005800009 -0.071711168  0.046599984 -0.001299977
 160406  1.267600060  0.141289994 -0.081250012  0.025650024  0.009549975 -0.004850798  0.035700083 -0.002200007
 160407  1.008000016  0.124720000 -0.002949953  0.019845009 -0.002199948 -0.004002498  0.018310010  0.027249992
 160408  1.040300012  0.128950000 -0.008444995  0.048165023  0.028314978 -0.016049044  0.066980004  0.011529982
 160409  0.838339984  0.114239998 -0.026369989 -0.007449985 -0.001475006 -0.003242712 -0.010650039 -0.043015003
 160410  0.470459998  0.087702997 -0.058094993  0.012380004 -0.003965005 -0.030937837 -0.009079993  0.009625003
 160411  0.687189996  0.109310001 -0.031479985  0.037110001  0.000700027 -0.015891904  0.005879998 -0.022115022
 160412  0.745570004  0.184709996 -0.001185000 -0.066575021  0.028999984 -0.002811140  0.010580003 -0.001224995
 160502  1.309000015  0.314319998  0.000899971 -0.041549981 -0.017849982 -0.198961571 -0.061300039 -0.055000007
 160503  2.079499960  0.227819994 -0.054099977 -0.026099980  0.002800047 -0.047363490  0.167899966  0.020500004
 160504  1.407299995  0.132489994 -0.025600016 -0.011999965  0.010249972 -0.005554274  0.046599984 -0.014599979
 160505  1.414100051  0.134770006 -0.023299992 -0.015499949  0.002250016 -0.046508778  0.146200061 -0.027049959
 160506  1.093799949  0.118390001 -0.040809989  0.048949957 -0.005700052 -0.004171629  0.017299891 -0.020150006
 160507  0.718079984  0.092570998 -0.029919982  0.022195011  0.003555000 -0.002803703 -0.006540000  0.000194997
 160508  0.638849974  0.089175999 -0.039750010  0.013125002 -0.008190006 -0.022731924 -0.024830043  0.004869998
 160509  0.600359976  0.087808996 -0.024820000 -0.005129993  0.006179988 -0.023524079 -0.023829997  0.004290015
 160510  0.532809973  0.086805001 -0.047509998  0.014495000 -0.003535002 -0.001950174  0.048639983  0.004429996
 160511  0.446610004  0.082303002 -0.062710002  0.037149996 -0.000560001 -0.001860380 -0.016719997 -0.015225008
 160602  1.182700038  0.300669998  0.074214965  0.047600031  0.014349997 -0.098498322 -0.028199911  0.046480030
 160603  1.245300055  0.170839995  0.014899969 -0.023999989 -0.008149981 -0.064464271  0.001400113 -0.012600005
 160604  1.351899981  0.130219996 -0.061800003 -0.007000029  0.003350019 -0.013128699  0.043799996  0.002950013
 160605  1.079599977  0.115780003  0.020299971  0.037650049  0.010949969 -0.021602439 -0.025300026  0.022700012
 160606  0.687770009  0.092782997 -0.022430003  0.018415004  0.013200015 -0.011286462  0.018390000 -0.022179991
 160607  0.659330010  0.091364004 -0.052839994  0.008184999  0.004054993 -0.034753658 -0.022949994 -0.005589992
 160608  0.456000000  0.076967999  0.004720002  0.029775009 -0.002340004 -0.011993359  0.017210007 -0.005814999
 160609  0.304619998  0.062139001  0.028164998  0.002989992  0.008860007 -0.024088200 -0.009200007  0.001754999
 160610  0.288619995  0.064241000 -0.002254993  0.006805003  0.001365006 -0.013502472 -0.014630020 -0.001025006
 160611  0.303229988  0.073037997 -0.004199997 -0.002599999  0.000000000 -0.001210254  0.006859988  0.008609995
 160702  1.021600008  0.287629992 -0.189500034  0.121249974  0.029100001 -0.244029552 -0.267699957  0.023649991
 160703  1.314599991  0.175040007  0.039250016  0.002300024 -0.004750013 -0.005093414  0.043200016 -0.030400038
 160704  1.119500041  0.117859997  0.064050019  0.015300035  0.024150014 -0.032453679  0.022899985 -0.014100015
 160705  0.915369987  0.107349999 -0.017915010  0.015585005  0.011155009 -0.033583540 -0.005280018  0.016145021
 160706  0.703170002  0.092927001 -0.007804990 -0.000764996 -0.020330012 -0.010995382 -0.035319984 -0.004270017
 160707  0.502129972  0.078078002  0.005834997 -0.013760000 -0.007425010 -0.011091355 -0.017690003  0.007135004
 160708  0.335200012  0.063708000 -0.006614998  0.023604989  0.014434993 -0.001372830 -0.019779980  0.004865006
 160709  0.236420006  0.055250999 -0.020519994  0.004814997 -0.000035003 -0.000984879 -0.016790003  0.007165000
 160711  0.211009994  0.064970002 -0.003660001 -0.009769998 -0.009925000 -0.000834328 -0.014520004 -0.007535003
 160802  1.646299958  0.377339989  0.225450039  0.011449993  0.031099975 -0.024047771  0.067799926 -0.022700012
 160803  1.025799990  0.153029993 -0.069290012 -0.018375009 -0.015855014 -0.003846784  0.001799941 -0.040950000
 160804  0.927959979  0.103030004  0.037835002 -0.003839999  0.004954994 -0.011803310 -0.017639995 -0.021620005
 160805  0.816649973  0.100050002 -0.068820000  0.004219979  0.010745019 -0.010865129 -0.005770028 -0.007565022
 160806  0.666299999  0.091100998  0.012450010 -0.014635026  0.016455024 -0.011159519  0.001720011  0.019080013
 160807  0.348329991  0.065122001 -0.047960013  0.024209991 -0.004455000 -0.001404330 -0.002350003  0.021320000
 160808  0.223499998  0.052209001 -0.017339997  0.006585002 -0.009564996 -0.011574650 -0.007780001 -0.025909990
 160809  0.141379997  0.041395999 -0.078275003 -0.008924998  0.004030004 -0.000613924 -0.004989997 -0.001104996
 160902  0.707229972  0.169640005 -0.026325017 -0.011830002 -0.009069979 -0.005748680  0.002619982  0.039875001
 160903  0.863849998  0.099620998  0.002474993  0.003459990  0.012205005 -0.011667393  0.029839993 -0.005814999
 160904  0.589010000  0.058164001  0.008495003  0.000389993  0.000424981 -0.019863000 -0.036830008  0.020460010
 160905  0.464659989  0.052340001  0.012455001 -0.011730000  0.002010003 -0.005203129  0.018909991  0.007895008
 160906  0.277280003  0.040858001  0.019025013 -0.000455007  0.001550004 -0.005493229  0.004449993 -0.000685006
 160907  0.258520007  0.040662002  0.028580002  0.002740003 -0.005554996 -0.000996860  0.015380010  0.001110002
 160908  0.238030002  0.038915999 -0.011514999  0.020159997 -0.008844994 -0.005791155 -0.029380009 -0.004050002
 160909  0.121509999  0.030958001 -0.008699000 -0.007445000 -0.000179999 -0.000417615  0.014320001 -0.004620001
 161002  0.727559984  0.166620001 -0.008254975 -0.026234984  0.058754981 -0.091499537 -0.052190006 -0.028854996
 161003  0.607230008  0.077555001 -0.020990014 -0.015385002  0.003024995 -0.017661318 -0.017269969  0.009810001
 161004  0.348060012  0.041506000  0.002470002 -0.017735004  0.000784993 -0.005034382  0.003670007  0.006229997
 161005  0.261379987  0.037188001 -0.015324995  0.010529995 -0.002214998 -0.001001700  0.010059983 -0.004060000
 161006  0.207359999  0.035087001 -0.008934997  0.005325004  0.001309998 -0.005837729  0.011079997  0.001100004
 161007  0.119340003  0.027210001 -0.011004996 -0.002535000 -0.000065003 -0.000482702  0.004629999 -0.000895001
 161008  0.107359998  0.028275000  0.007449999 -0.010963000  0.000837002 -0.000405217  0.022584997  0.004221000
 161102  0.372970015  0.105400003  0.201800004  0.007844999 -0.017524987 -0.001695468 -0.015409976 -0.003835008
 161103  0.222169995  0.040894002  0.024959996 -0.009160005 -0.002960004 -0.007425963 -0.008180007 -0.011095002
 161104  0.224360004  0.031693000  0.002374999  0.004205003  0.000875004 -0.000836777  0.005500004  0.005050004
 161105  0.131080002  0.024937000  0.011890002 -0.008850005  0.000480004 -0.000494769  0.008639999 -0.000269998
 161106  0.128049999  0.026814001  0.012470003 -0.002880003 -0.001890000 -0.000451247  0.017329998 -0.007860001
 161107  0.059903000  0.017572001 -0.008388501  0.002331000  0.000445498 -0.000245703 -0.001306999 -0.000779999
 161203  0.091343001  0.022530001  0.008784998  0.012971498  0.004719999 -0.000332100 -0.006118998 -0.003039997
 161204  0.088986002  0.016673001 -0.003088500 -0.003404502  0.001601499 -0.000338353 -0.001851000 -0.000903502
 161205  0.076571003  0.016058000 -0.002479501  0.009476002  0.001897000 -0.003125914 -0.016967997  0.001435999
 161303  0.049550001  0.013490000  0.001278000 -0.000248499 -0.002619999 -0.003493486 -0.008784998  0.003018001
 161304  0.030609000  0.007573200 -0.002327500  0.003056000 -0.000218500 -0.000112309  0.000451000 -0.002832999
 170204  1.515499949  0.309520006  0.020449996  0.005600035  0.069199979 -0.056458253  0.129199982 -0.021999955
 170205  1.840700030  0.341619998  0.027999997 -0.011400044  0.039900005 -0.112556793 -0.036999941 -0.056400001
 170206  1.598299980  0.310250014  0.018149972  0.158800006  0.033349991 -0.007004438  0.034299970  0.051550031
 170207  1.881600022  0.354790002  0.186199963 -0.030499995  0.004949987 -0.118930355  0.113900065 -0.058700025
 170208  1.336099982  0.295170009 -0.004350007  0.170300007  0.013099968 -0.180163920 -0.076099992  0.057500005
 170209  1.828099966  0.340099990 -0.061049998  0.126900017  0.058699965 -0.007858242 -0.096000075 -0.219200015
 170210  0.811060011  0.222010002 -0.039074987 -0.061474979  0.019744992 -0.003105183  0.119210005  0.006255001
 170211  1.036399961  0.251949996 -0.022385001  0.108204991  0.002360016 -0.004044996  0.111709952 -0.002014995
 170212  1.964400053  0.496250004 -0.110000014 -0.011500001 -0.024949968 -0.008159655 -0.117300034  0.031599998
 170303  1.816300035  0.430689991  0.227599978 -0.036249995  0.043449998 -0.007245014  0.193000078  0.056150019
 170304  2.160099983  0.346340001 -0.060750008  0.008149981  0.010400057 -0.052627116  0.278599977  0.022499979
 170305  1.696200013  0.314330012  0.076799989  0.050149977  0.064850032 -0.006566026  0.144299984 -0.037299991
 170306  1.488800049  0.293650001  0.043700039  0.007699966 -0.033450007 -0.006215518 -0.084499955 -0.071749985
 170307  1.577399969  0.311659992  0.176750004  0.054700017 -0.072350025 -0.054437269  0.068699956 -0.026749969
 170308  1.431100011  0.293009996  0.094449997  0.159900010 -0.032800019 -0.108155668 -0.075700045  0.006449997
 170309  1.170899987  0.265120000  0.074499965 -0.014850020 -0.018249989 -0.057530943  0.040400028 -0.037825018
 170310  0.703830004  0.207739994  0.064505011  0.019775003  0.017479986 -0.057673231 -0.019439995  0.018564999
 170311  1.450399995  0.316109985  0.000649989 -0.008050025  0.101750016 -0.065253772  0.207499981 -0.062099993
 170403  1.600700021  0.339210004 -0.038200021 -0.035499990 -0.004999995 -0.064811796  0.138499975  0.007799983
 170404  1.416200042  0.233679995 -0.027350008  0.003899992  0.033099949 -0.005852399  0.010800004  0.020200014
 170405  1.389799953  0.240470007  0.001950026 -0.016800046  0.002550006 -0.039860662  0.081699967  0.018400013
 170406  0.987990022  0.204999998  0.128020018  0.034599960 -0.013560027 -0.004130319  0.051470041  0.029544979
 170407  1.240000010  0.233400002 -0.056150019  0.012349963  0.025549948 -0.038538963  0.007200003  0.001550019
 170408  1.097300053  0.232859999 -0.010000050  0.035449982  0.039465010 -0.047373522  0.091900110 -0.024774998
 170409  0.643559992  0.176339999 -0.000095010  0.019824982  0.019634992 -0.045090459 -0.040239990  0.022489995
 170410  0.763469994  0.196640000  0.078790009 -0.010540009  0.016395003 -0.003510687  0.076709986 -0.031360000
 170411  0.639500022  0.189080000 -0.007759988  0.029435009  0.001464993 -0.002445041 -0.032619953 -0.024264991
 170503  1.706599951  0.307419986  0.037799954 -0.107100010  0.017250001 -0.007463200  0.171399951 -0.051400006
 170504  1.338799953  0.200330004  0.025749981  0.001699984 -0.015950024 -0.050876863 -0.043900013 -0.004149973
 170505  1.067100048  0.180199996  0.098950028  0.036899984  0.028699994 -0.026139611 -0.065699935  0.020785034
 170506  0.742020011  0.160099998 -0.053055018  0.017704993 -0.013300002 -0.003208156  0.034350038 -0.015689999
 170507  0.874369979  0.178519994  0.010500014 -0.043599993  0.014674991 -0.032591660  0.040009975  0.059770018
 170508  0.662549973  0.156869993  0.075129986  0.036980003 -0.005975008 -0.034045931 -0.033670008 -0.001235008
 170509  0.706550002  0.167760000 -0.053390026 -0.019779980  0.013534993 -0.002953817  0.070529997 -0.014654994
 170510  0.443060011  0.131009996  0.039484993  0.039935008  0.001680002 -0.002005052 -0.023920000 -0.007615000
 170603  1.894199967  0.325089991 -0.028299987 -0.035799980 -0.033549964 -0.052872125  0.113499999 -0.086850047
 170604  1.772699952  0.234799996  0.086899996 -0.095499992  0.008499980 -0.029358998  0.038699985 -0.031799972
 170605  1.220499992  0.197770000  0.070599973 -0.031699955  0.025750041 -0.005518370  0.039700031 -0.055700004
 170606  0.863229990  0.170310006  0.008804977  0.005219996  0.029469997 -0.029779550  0.023189962  0.005760014
 170607  0.529999971  0.132269993  0.068454996  0.000119984 -0.008929998 -0.002289488 -0.030870020  0.015480012
 170608  0.646579981  0.150110006 -0.100829989  0.066955000  0.002070010 -0.003335917 -0.067990005 -0.007569999
 170703  0.985329986  0.227329999  0.040320009 -0.003744990  0.007130027 -0.004060971 -0.054870009  0.045384973
 170704  1.180699944  0.189119995  0.058400035 -0.012350023 -0.007799983 -0.052185863 -0.034500003  0.073549986
 170705  0.641290009  0.138469994  0.017255008  0.043494999 -0.003500015 -0.002868311  0.022019982 -0.008120000
 170706  0.598420024  0.145359993 -0.065695018  0.017140001  0.005439997 -0.032464068 -0.016289949 -0.035180002
 170707  0.430610001  0.127179995  0.000000000  0.215489998 -0.002489999 -0.001709996  0.041819990  0.000000000
 170803  0.990499973  0.218750000  0.014259994  0.013944983 -0.025150001 -0.003993701 -0.126800060  0.125960022
 170804  0.770330012  0.144700006  0.009829998  0.070205003 -0.002855003 -0.003205342  0.022540033 -0.027394980
 170805  0.834240019  0.159649998 -0.033735007  0.020565003 -0.011765003 -0.026829932 -0.024609983  0.031215012
 170806  0.335909992  0.103320003  0.190589994 -0.011649996 -0.000355005 -0.001369555  0.042319983 -0.005484998
 170902  0.975929976  0.251580000 -0.152060032  0.032584995 -0.017000020 -0.057324100 -0.135570049 -0.011299968
 170903  0.687489986  0.127210006  0.076614976 -0.037570000  0.025574982 -0.020700259  0.028389990 -0.031215012
 170904  0.671930015  0.094438002  0.025674999 -0.007414997  0.006669998 -0.002715572  0.002860010 -0.008065015
 170905  0.541660011  0.089662999  0.052145019  0.016065001 -0.002350003 -0.002123123  0.000999987  0.038355008
 170906  0.379990011  0.077692002  0.020985007  0.044945002  0.003309995 -0.001568699  0.002220005 -0.013575003
 170907  0.346439987  0.076966003  0.008340001 -0.017624989  0.022784993 -0.001522632 -0.030200005 -0.014345005
 171003  0.489659995  0.096748002 -0.004935011  0.027495012  0.028485000 -0.018237803  0.001529992  0.026295006
 171004  0.273979992  0.053925000  0.000315011  0.048414998 -0.004450008 -0.009444159  0.000149995 -0.007070005
 171005  0.276199996  0.057495002 -0.005850002  0.008839995  0.017294988 -0.001287366 -0.028569996 -0.024175003
 171006  0.240070000  0.061942000  0.013925001 -0.026479997  0.003455006 -0.000856155  0.036379993 -0.006700002
 171007  0.182750002  0.054372001  0.013319999  0.024985000  0.010019995 -0.014968049 -0.015839994  0.002600007
 171103  0.229389995  0.059028000  0.022699997  0.006499998  0.001834996 -0.001023105 -0.007170007  0.003600001
 171104  0.259279996  0.046923000 -0.005284995 -0.007165000  0.006044999 -0.007349732 -0.033890009 -0.008455008
 171105  0.111860000  0.033070002  0.058915000  0.019761499 -0.004014999 -0.000440116  0.004429996 -0.007945005
 171203  0.121009998  0.032265000  0.012029998 -0.009760000 -0.000009999 -0.000580454 -0.033790000 -0.028834999
 171204  0.083696000  0.021573000  0.010481998 -0.007497501 -0.001938999 -0.000390508 -0.019653998 -0.008953501
 180204  1.971500039  0.520099998 -0.234850049  0.012149990  0.066100001 -0.147787943  0.258800030 -0.124000013
 180205  1.561100006  0.437440008 -0.356499970  0.216849983  0.059499979 -0.022153569 -0.123100042  0.149250031
 180206  1.664499998  0.522239983  0.683200002  0.187150002  0.066399992 -0.022747070  0.121500015  0.000000000
 180207  1.653499961  0.519339979  1.017349958  0.061399996  0.162049949 -0.022835860 -0.007099986  0.046249986
 180304  2.288399935  0.532949984 -0.386199951  0.046849966  0.118250012 -0.077849075 -0.075200081  0.088549972
 180305  1.827700019  0.496259987 -0.235399961  0.076349974  0.211950004 -0.025054654 -0.176200032  0.056349993
 180308  1.920799971  0.581730008 -0.135750055  0.163999915  0.176800013 -0.026416861  0.134500027  0.186150014
 180403  2.726900101  0.611760020 -0.001649976  0.023649931  0.118549943 -0.081829183 -0.312599897  0.102150083
 180404  1.447199941  0.343160003 -0.158449948 -0.023900032  0.110000014 -0.052725654  0.036099911 -0.017499983
 180405  1.651100039  0.422589988 -0.192449987  0.188899994 -0.018499970 -0.170095488  0.150799990  0.052649975
 180406  1.571599960  0.414629996 -0.182700038 -0.097700000  0.004550040 -0.076598018 -0.061699986  0.101499975
 180503  1.109500051  0.346569985 -0.147700012  0.051649988  0.049350023 -0.084996447 -0.121599913  0.018450022
 180504  1.645599961  0.314159989 -0.245049953  0.100300014  0.113399982 -0.071419641 -0.145900011  0.043399990
 180505  1.406399965  0.334419996 -0.199900031  0.084699988 -0.055500031 -0.019382006  0.124499917 -0.044849992
 180506  0.954209983  0.286700010 -0.138745040 -0.005600035  0.003900051 -0.013285103  0.054569960  0.032525003
 180507  0.948329985  0.297710001  0.485395014  0.598699987  0.067754984 -0.013145691  0.169429958  0.000000000
 180603  1.207700014  0.349400014 -0.121650040  0.050800025 -0.002649963 -0.259145349 -0.429700017  0.056100011
 180604  1.404600024  0.307539999 -0.052900016 -0.004550040  0.033399999 -0.039543346  0.082900047  0.063820004
 180605  0.854399979  0.247070000 -0.135689974  0.135755002  0.040010005 -0.076184355  0.083000004  0.054409981
 180703  1.342200041  0.353729993 -0.089299977 -0.045700014  0.104600012 -0.100729771 -0.039499998  0.055450022
 180704  0.960839987  0.228420004 -0.023299992  0.123450011  0.078835011 -0.013291987 -0.062460065  0.050404996
 180705  1.021299958  0.262259990 -0.047100008 -0.053999960  0.064249992 -0.046124958 -0.033699989  0.034255028
 180706  0.795040011  0.250180006 -0.181295037  0.478789985  0.000000000 -0.795047820  0.795040011  0.000000000
 180803  0.972450018  0.292569995 -0.126520008  0.074349999 -0.025600016 -0.067256868 -0.139649987 -0.043844998
 180804  1.127500057  0.247630000 -0.001749992  0.095650017  0.083050013 -0.061416328 -0.068399906  0.029379994
 180903  0.551460028  0.144769996  0.059210002 -0.031879991 -0.003995001 -0.026877483  0.020020008  0.031770021
 180904  0.920930028  0.165910006 -0.071285009  0.027435005  0.055454999 -0.012340568  0.004590034  0.051099986
 180905  0.390780002  0.113059998 -0.030165002 -0.024149999  0.041469991 -0.005426462  0.017219990 -0.005599990
 181003  0.625440001  0.142989993 -0.138294995  0.044804990  0.010820001 -0.008704338 -0.130739987 -0.035845011
 181004  0.347110003  0.082473002  0.048309997  0.008910000  0.018910006 -0.012652211 -0.065849990  0.003765002

